Learning Heuristics for Quantified Boolean Formulas through Deep Reinforcement Learning

We demonstrate how to learn efficient heuristics for automated reasoning algorithms for quantified Boolean formulas through deep reinforcement learning. We focus on a backtracking search algorithm, which can already solve formulas of impressive size - up to hundreds of thousands of variables. The main challenge is to find a representation of these formulas that lends itself to making predictions in a scalable way. For a family of challenging problems, we learned a heuristic that solves significantly more formulas compared to the existing handwritten heuristics.

==> plots/cactus_Random.dat <==
number_of_formulas	decisions
1	1.0
2	1.0
3	2.0
4	3.0
5	3.0
6	3.0
7	5.0
8	6.0
9	7.9
10	9.0
11	11.0
12	12.0
13	12.0
14	12.0
15	14.0
16	15.0
17	21.0
18	22.0
19	22.7
20	23.0
21	25.0
22	27.0
23	32.0
24	46.0
25	71.6
26	73.0
27	97.5
28	97.9
29	188.5
30	240.5
31	327.0
32	335.3
33	356.8
34	451.2
35	577.0
36	1024.2
37	1036.4
38	1136.8
39	1532.857142857143
40	2000

==> plots/cactus_VSIDS.dat <==
number_of_formulas	decisions
1	1.0
2	1.0
3	1.0
4	1.0
5	2.0
6	2.0
7	2.0
8	2.0
9	2.0
10	2.0
11	2.0
12	2.0
13	3.0
14	3.0
15	3.0
16	4.0
17	4.0
18	4.0
19	4.0
20	5.0
21	6.0
22	7.0
23	10.0
24	10.1
25	11.0
26	15.0
27	16.0
28	17.0
29	20.0
30	25.0
31	26.0
32	38.0
33	49.0
34	50.0
35	50.0
36	52.0
37	53.0
38	57.0
39	62.0
40	68.0
41	98.0
42	99.0
43	114.0
44	116.0
45	130.0
46	175.0
47	302.5
48	389.2
49	482.1111111111111
50	597.8
51	852.1111111111111
52	980.8888888888889
53	1083.2857142857142
54	2000

==> plots/cactus_learned.dat <==
number_of_formulas	decisions
1	1
2	1
3	2
4	2
5	2
6	2
7	2
8	2
9	2
10	2
11	2
12	3
13	3
14	3
15	3
16	3
17	3
18	3
19	5
20	5
21	5
22	5
23	5
24	6
25	6
26	6
27	6
28	6
29	6
30	7
31	7
32	10
33	10
34	11
35	11
36	12
37	13
38	14
39	14
40	21
41	25
42	29
43	30
44	31
45	35
46	37
47	37
48	41
49	48
50	56
51	56
52	57
53	62
54	65
55	74
56	85
57	90
58	91
59	114
60	117
61	167
62	241
63	259
64	285
65	312
66	346
67	455
68	463
69	541
70	556
71	583
72	643
73	678
74	703
75	752
76	880
77	987
78	1126
79	1132
80	1312
81	1492
82	1971
83	2000


==> plots/cactus_learned_nips.dat <==
number_of_formulas      decisions
0	1
1	1
2	1
3	1
4	1
5	1
6	2
7	2
8	2
9	2
10	2
11	2
12	3
13	3
14	3
15	3
16	4
17	4
18	4
19	5
20	6
21	6
22	7
23	7
24	7
25	9
26	9
27	10
28	10
29	11
30	12
31	13
32	14
33	16
34	18
35	18
36	20
37	20
38	23
39	25
40	28
41	31
42	31
43	32
44	37
45	37
46	41
47	46
48	47
49	48
50	57
51	63
52	100
53	105
54	107
55	107
56	127
57	166
58	166
59	209
60	219
61	228
62	289
63	294
64	319
65	324
66	343
67	379
68	388
69	391
70	399
71	402
72	463
73	544
74	556
75	563
76	569
77	575
78	613
79	669
80	775
81	849
82	857
83	1010
84	1109
85	1138
86	1339
87	1495
88	1703
89	1820
90	1820
91	2000


==> plots/cactus_slim2k.dat <==
number_of_formulas      decisions
0	1.0
1	1.0
2	1.0
3	1.0
4	1.0
5	1.0
6	1.0
7	1.0
8	1.0
9	2.0
10	2.0
11	2.0
12	2.0
13	3.0
14	3.0
15	3.0
16	3.0
17	3.0
18	3.0
19	4.0
20	4.0
21	5.0
22	5.0
23	5.0
24	6.0
25	6.0
26	6.0
27	7.0
28	8.0
29	9.0
30	10.0
31	10.0
32	12.0
33	12.0
34	12.0
35	13.0
36	14.0
37	17.0
38	18.0
39	26.0
40	28.0
41	32.0
42	33.0
43	36.0
44	38.0
45	42.0
46	44.0
47	54.0
48	65.0
49	71.0
50	92.0
51	107.0
52	109.0
53	120.0
54	136.0
55	138.0
56	146.0
57	170.0
58	172.0
59	177.0
60	194.0
61	223.0
62	233.0
63	258.0
64	269.0
65	309.0
66	394.0
67	401.0
68	442.0
69	471.0
70	477.0
71	489.0
72	529.0
73	551.0
74	560.0
75	578.0
76	587.0
77	617.0
78	762.0
79	1012.0
80	1048.0
81	1187.0
82	1547.0
83	1807.0
84	2000


==> plots/cactus_time_learned.dat <==
number_of_formulas      seconds
     1	0.0034089088439941406
     2	0.004018306732177734
     3	0.0045397281646728516
     4	0.005783796310424805
     5	0.006938457489013672
     6	0.0070896148681640625
     7	0.007931947708129883
     8	0.008353471755981445
     9	0.008450031280517578
    10	0.009654760360717773
    11	0.010123968124389648
    12	0.010700702667236328
    13	0.010827779769897461
    14	0.010887622833251953
    15	0.011765480041503906
    16	0.012431859970092773
    17	0.013002395629882812
    18	0.013972043991088867
    19	0.01419830322265625
    20	0.014503955841064453
    21	0.01919412612915039
    22	0.02036452293395996
    23	0.02041912078857422
    24	0.021080732345581055
    25	0.022405147552490234
    26	0.02408289909362793
    27	0.024659395217895508
    28	0.026196002960205078
    29	0.028074979782104492
    30	0.03081059455871582
    31	0.033855438232421875
    32	0.03396892547607422
    33	0.034990549087524414
    34	0.049553632736206055
    35	0.05273914337158203
    36	0.053338050842285156
    37	0.06404709815979004
    38	0.07158231735229492
    39	0.07376432418823242
    40	0.07452011108398438
    41	0.08190011978149414
    42	0.08385777473449707
    43	0.11610102653503418
    44	0.13524293899536133
    45	0.16634893417358398
    46	0.20514369010925293
    47	0.22405791282653809
    48	0.39023900032043457
    49	0.6797671318054199
    50	0.6852705478668213
    51	0.7262752056121826
    52	0.783456563949585
    53	0.8253450393676758
    54	0.830650806427002
    55	0.861006498336792
    56	0.921349287033081
    57	1.1270298957824707
    58	1.1656098365783691
    59	1.271280288696289
    60	1.3074884414672852
    61	1.4361796379089355
    62	1.841019868850708
    63	2.1292734146118164
    64	2.321995735168457
    65	2.409452199935913
    66	2.428734064102173
    67	2.7524468898773193
    68	2.8413569927215576
    69	3.2518959045410156
    70	3.310746431350708
    71	3.5633609294891357
    72	3.8423473834991455
    73	3.9228286743164062
    74	4.491098165512085
    75	4.645461082458496
    76	5.675913572311401
    77	6.309753656387329
    78	7.203006982803345
    79	7.305695533752441
    80	9.470587968826294
    81	10.953405141830444
    82	12.414446592330933
    83	20.240750074386597
    84	21.787525415420532
    85	21.926204442977905
    86	22.057869911193848
    87	22.757015466690063
    88	26.92052674293518
    89	42.544100284576416
    90	68.58326148986816
    91	72.27314019203186
    92	79.0920774936676
    93	93.39842796325684
    94	117.26625776290894
    95	130.00191402435303
    96	151.8860969543457
    97	170.15675139427185
    98	175.70337796211243
    99	179.73354578018188
   100	193.4663918018341
   101	198.12418341636658
   102	199.01941323280334
   103	217.86469864845276
   104	219.21026134490967
   105	247.04672288894653
   106	274.19745445251465
   107	284.6803503036499
   108	328.4841055870056
   109	541.0547049045563
   110	575.4466540813446
   111	584.9882786273956


==> plots/cactus_time_learned_3600.dat <==
number_of_formulas      seconds
     1	0.004213094711303711
     2	0.004653215408325195
     3	0.00516057014465332
     4	0.0051708221435546875
     5	0.005953311920166016
     6	0.006738901138305664
     7	0.007803440093994141
     8	0.009545326232910156
     9	0.011205196380615234
    10	0.011295795440673828
    11	0.011556148529052734
    12	0.012066841125488281
    13	0.012862920761108398
    14	0.013726472854614258
    15	0.015250444412231445
    16	0.015267372131347656
    17	0.017205476760864258
    18	0.017985105514526367
    19	0.018692731857299805
    20	0.01894664764404297
    21	0.01991128921508789
    22	0.022282123565673828
    23	0.02446913719177246
    24	0.025373220443725586
    25	0.02562546730041504
    26	0.02606344223022461
    27	0.0266726016998291
    28	0.03383898735046387
    29	0.03431892395019531
    30	0.039309024810791016
    31	0.045633554458618164
    32	0.05215167999267578
    33	0.053296566009521484
    34	0.056272268295288086
    35	0.058794498443603516
    36	0.059029340744018555
    37	0.061371564865112305
    38	0.07917547225952148
    39	0.09209275245666504
    40	0.09949064254760742
    41	0.11702442169189453
    42	0.15475249290466309
    43	0.23465514183044434
    44	0.25593042373657227
    45	0.3373534679412842
    46	0.4325673580169678
    47	0.5641460418701172
    48	0.588829755783081
    49	0.7124733924865723
    50	0.9308326244354248
    51	1.0196125507354736
    52	1.0517172813415527
    53	1.2315046787261963
    54	1.2825367450714111
    55	1.4257400035858154
    56	1.660233974456787
    57	1.8826611042022705
    58	2.096748113632202
    59	2.3594465255737305
    60	2.4586620330810547
    61	3.250786542892456
    62	3.431150436401367
    63	4.300514459609985
    64	4.41562819480896
    65	4.619572162628174
    66	4.647562265396118
    67	4.834888458251953
    68	6.1109654903411865
    69	6.1482861042022705
    70	6.364958047866821
    71	6.507449150085449
    72	7.8978705406188965
    73	8.870440006256104
    74	9.62067985534668
    75	14.749213218688965
    76	15.400569915771484
    77	16.361872673034668
    78	18.27344012260437
    79	19.012473821640015
    80	29.04654812812805
    81	36.00174355506897
    82	37.6094868183136
    83	50.90495324134827
    84	56.75450158119202
    85	64.4936830997467
    86	65.99843502044678
    87	68.08663201332092
    88	70.5655300617218
    89	71.0561912059784
    90	97.87499451637268
    91	128.61824584007263
    92	136.78051280975342
    93	142.61987113952637
    94	148.49887108802795
    95	157.03516602516174
    96	162.05532813072205
    97	189.08370852470398
    98	192.72522640228271
    99	196.79210686683655
   100	225.1696469783783
   101	248.80576467514038
   102	263.22709798812866
   103	269.6113803386688
   104	292.25761890411377
   105	384.7154176235199
   106	393.6488935947418
   107	555.0835285186768
   108	575.6824448108673
   109	575.7086567878723
   110	610.5269892215729
   111	744.8165962696075
   112	875.0384230613708
   113	1050.0595164299011
   114	1401.2916424274445
   115	1497.2899668216705
   116	1835.5590736865997
   117	2129.0572230815887
   118	2552.125675678253
   119	2800.2644720077515
   120	2869.3476827144623
   121	3112.0646748542786
   122	3236.780301809311


==> plots/cactus_time_learned_3600_new.dat <==
number_of_formulas      seconds
     1	0.003685474395751953
     2	0.0060427188873291016
     3	0.007493495941162109
     4	0.008317708969116211
     5	0.00922250747680664
     6	0.00961613655090332
     7	0.01377415657043457
     8	0.01562952995300293
     9	0.018214702606201172
    10	0.021596670150756836
    11	0.023265600204467773
    12	0.024419307708740234
    13	0.02449798583984375
    14	0.028142213821411133
    15	0.028774499893188477
    16	0.032758474349975586
    17	0.03719902038574219
    18	0.03959941864013672
    19	0.04247856140136719
    20	0.04357290267944336
    21	0.0543973445892334
    22	0.054746150970458984
    23	0.05863451957702637
    24	0.07224464416503906
    25	0.07773256301879883
    26	0.09440779685974121
    27	0.11514854431152344
    28	0.13007903099060059
    29	0.1329646110534668
    30	0.1379108428955078
    31	0.14485955238342285
    32	0.173295259475708
    33	0.2008056640625
    34	0.2166297435760498
    35	0.2277982234954834
    36	0.2789947986602783
    37	0.2799522876739502
    38	0.2960968017578125
    39	0.4035012722015381
    40	0.4325530529022217
    41	0.4999399185180664
    42	0.5403470993041992
    43	0.5458903312683105
    44	0.5768194198608398
    45	0.6630430221557617
    46	0.7166051864624023
    47	0.7863655090332031
    48	0.808007001876831
    49	0.8239049911499023
    50	0.9101927280426025
    51	0.9498469829559326
    52	1.1679046154022217
    53	1.1954174041748047
    54	1.2870235443115234
    55	1.3172810077667236
    56	1.3541295528411865
    57	1.6427867412567139
    58	1.6599290370941162
    59	1.9808123111724854
    60	2.0737111568450928
    61	2.2431225776672363
    62	2.4332427978515625
    63	2.5455589294433594
    64	2.6250994205474854
    65	2.860685110092163
    66	2.915132522583008
    67	3.4237780570983887
    68	3.476398229598999
    69	3.6086480617523193
    70	3.795107364654541
    71	4.145545244216919
    72	4.404128074645996
    73	5.286473989486694
    74	5.307600975036621
    75	5.595561265945435
    76	5.683529376983643
    77	6.1331446170806885
    78	6.320092439651489
    79	7.1597349643707275
    80	7.472097873687744
    81	8.789062738418579
    82	10.614601135253906
    83	10.91938829421997
    84	15.481723546981812
    85	16.90129566192627
    86	18.356871366500854
    87	22.907208681106567
    88	27.458954095840454
    89	28.148054361343384
    90	35.1251962184906
    91	35.488970041275024
    92	41.10898017883301
    93	43.20027494430542
    94	48.918275117874146
    95	52.7951865196228
    96	52.938849210739136
    97	53.17464900016785
    98	66.10757327079773
    99	72.51661372184753
   100	76.12819075584412
   101	77.41090273857117
   102	145.00249481201172
   103	151.07365345954895
   104	189.66704630851746
   105	202.76864624023438
   106	329.83262038230896
   107	345.42135405540466
   108	350.55050826072693
   109	390.6252541542053
   110	452.9724643230438
   111	461.1858506202698
   112	557.9750845432281
   113	782.460040807724
   114	1036.7224979400635
   115	1064.4754309654236
   116	1166.295339345932
   117	1214.6043541431427
   118	1421.586800813675
   119	1459.3233542442322
   120	1527.2659738063812
   121	1741.3380770683289
   122	2128.938273191452
   123	2341.2006408691406
   124	2778.060411453247
   125	3211.4712765216827


==> plots/cactus_time_learned_combined_plots.dat <==
number_of_formulas      seconds
     1	0.0034089088439941406
     2	0.004018306732177734
     3	0.0045397281646728516
     4	0.005783796310424805
     5	0.006938457489013672
     6	0.0070896148681640625
     7	0.007931947708129883
     8	0.008353471755981445
     9	0.008450031280517578
    10	0.009654760360717773
    11	0.010123968124389648
    12	0.010700702667236328
    13	0.010827779769897461
    14	0.010887622833251953
    15	0.011765480041503906
    16	0.012431859970092773
    17	0.013002395629882812
    18	0.013972043991088867
    19	0.01419830322265625
    20	0.014503955841064453
    21	0.01919412612915039
    22	0.02036452293395996
    23	0.02041912078857422
    24	0.021080732345581055
    25	0.022405147552490234
    26	0.02408289909362793
    27	0.024659395217895508
    28	0.026196002960205078
    29	0.028074979782104492
    30	0.03081059455871582
    31	0.033855438232421875
    32	0.03396892547607422
    33	0.034990549087524414
    34	0.049553632736206055
    35	0.05273914337158203
    36	0.053338050842285156
    37	0.06404709815979004
    38	0.07158231735229492
    39	0.07376432418823242
    40	0.07452011108398438
    41	0.08190011978149414
    42	0.08385777473449707
    43	0.11610102653503418
    44	0.13524293899536133
    45	0.16634893417358398
    46	0.20514369010925293
    47	0.22405791282653809
    48	0.39023900032043457
    49	0.6797671318054199
    50	0.6852705478668213
    51	0.7262752056121826
    52	0.783456563949585
    53	0.8253450393676758
    54	0.830650806427002
    55	0.861006498336792
    56	0.921349287033081
    57	1.1270298957824707
    58	1.1656098365783691
    59	1.271280288696289
    60	1.3074884414672852
    61	1.4361796379089355
    62	1.841019868850708
    63	2.1292734146118164
    64	2.321995735168457
    65	2.409452199935913
    66	2.428734064102173
    67	2.7524468898773193
    68	2.8413569927215576
    69	3.2518959045410156
    70	3.310746431350708
    71	3.5633609294891357
    72	3.8423473834991455
    73	3.9228286743164062
    74	4.491098165512085
    75	4.645461082458496
    76	5.675913572311401
    77	6.309753656387329
    78	7.203006982803345
    79	7.305695533752441
    80	9.470587968826294
    81	10.953405141830444
    82	12.414446592330933
    83	20.240750074386597
    84	21.787525415420532
    85	21.926204442977905
    86	22.057869911193848
    87	22.757015466690063
    88	26.92052674293518
    89	42.544100284576416
    90	68.58326148986816
    91	72.27314019203186
    92	79.0920774936676
    93	93.39842796325684
    94	117.26625776290894
    95	130.00191402435303
    96	151.8860969543457
    97	170.15675139427185
    98	175.70337796211243
    99	179.73354578018188
   100	193.4663918018341
   101	198.12418341636658
   102	199.01941323280334
   103	217.86469864845276
   104	219.21026134490967
   105	247.04672288894653
   106	274.19745445251465
   107	284.6803503036499
   108	328.4841055870056
   109	541.0547049045563
   110	575.4466540813446
   111	584.9882786273956
   112	875.0384230613708
   113	1050.0595164299011
   114	1401.2916424274445
   115	1497.2899668216705
   116	1835.5590736865997
   117	2129.0572230815887
   118	2552.125675678253
   119	2800.2644720077515
   120	2869.3476827144623
   121	3112.0646748542786
   122	3236.780301809311


==> plots/cactus_time_slim_3600.dat <==
number_of_formulas      seconds
     1	0.004
     2	0.007
     3	0.008
     4	0.009
     5	0.009
     6	0.009
     7	0.017
     8	0.019
     9	0.022
    10	0.026
    11	0.029
    12	0.029
    13	0.032
    14	0.037
    15	0.038
    16	0.043
    17	0.044
    18	0.044
    19	0.048
    20	0.051
    21	0.062
    22	0.068
    23	0.073
    24	0.082
    25	0.086
    26	0.103
    27	0.125
    28	0.140
    29	0.152
    30	0.177
    31	0.195
    32	0.207
    33	0.218
    34	0.236
    35	0.258
    36	0.284
    37	0.359
    38	0.378
    39	0.451
    40	0.493
    41	0.556
    42	0.589
    43	0.675
    44	0.699
    45	0.743
    46	0.804
    47	0.885
    48	0.914
    49	0.971
    50	1.087
    51	1.179
    52	1.256
    53	1.342
    54	1.484
    55	1.566
    56	1.670
    57	1.773
    58	1.889
    59	2.069
    60	2.121
    61	2.368
    62	2.552
    63	2.774
    64	2.920
    65	3.346
    66	3.516
    67	3.690
    68	4.267
    69	4.828
    70	5.425
    71	5.536
    72	6.008
    73	6.723
    74	6.917
    75	7.518
    76	7.932
    77	8.333
    78	8.752
    79	10.159
    80	13.830
    81	16.981
    82	18.146
    83	20.591
    84	25.672
    85	26.885
    86	31.094
    87	38.223
    88	45.868
    89	47.562
    90	52.114
    91	54.277
    92	55.396
    93	74.404
    94	77.810
    95	95.551
    96	111.764
    97	126.449
    98	131.170
    99	158.303
   100	172.285
   101	198.656
   102	213.020
   103	283.992
   104	347.482
   105	352.708
   106	390.225
   107	432.177
   108	540.102
   109	653.266
   110	774.743
   111	881.182
   112	957.975
   113	1282.460
   114	1424.659
   115	1764.336
   116	2266.004
   117	2425.864
   118	2811.323
   119	3155.870
   120	3498.161
   


==> plots/cactus_time_vsids.dat <==
number_of_formulas      seconds
     1	0.0016210079193115234
     2	0.001794576644897461
     3	0.0022017955780029297
     4	0.0023543834686279297
     5	0.0027914047241210938
     6	0.003261089324951172
     7	0.003420591354370117
     8	0.0037450790405273438
     9	0.004543781280517578
    10	0.004753589630126953
    11	0.005269289016723633
    12	0.005805492401123047
    13	0.006089925765991211
    14	0.006490945816040039
    15	0.007125139236450195
    16	0.008095502853393555
    17	0.008184194564819336
    18	0.008936405181884766
    19	0.009849309921264648
    20	0.010201692581176758
    21	0.010245800018310547
    22	0.011106729507446289
    23	0.011348724365234375
    24	0.012620210647583008
    25	0.017281770706176758
    26	0.01942610740661621
    27	0.02285003662109375
    28	0.023206710815429688
    29	0.02458977699279785
    30	0.024990320205688477
    31	0.03567337989807129
    32	0.04735159873962402
    33	0.049907684326171875
    34	0.05154585838317871
    35	0.05482149124145508
    36	0.05802321434020996
    37	0.06490778923034668
    38	0.07941484451293945
    39	0.08623409271240234
    40	0.09058785438537598
    41	0.10604667663574219
    42	0.11538887023925781
    43	0.1379530429840088
    44	0.16338539123535156
    45	0.17588281631469727
    46	0.18431901931762695
    47	0.19953060150146484
    48	0.20533156394958496
    49	0.2449631690979004
    50	0.2937171459197998
    51	0.45450329780578613
    52	0.5875222682952881
    53	0.598949670791626
    54	0.6186714172363281
    55	0.7855932712554932
    56	1.1894917488098145
    57	1.408836841583252
    58	1.70174241065979
    59	2.088829517364502
    60	2.38454008102417
    61	3.0537588596343994
    62	7.077331066131592
    63	7.533754110336304
    64	8.809606552124023
    65	9.964033365249634
    66	11.623745203018188
    67	32.14206600189209
    68	32.56780815124512
    69	33.579036712646484
    70	41.16824507713318
    71	59.590593338012695
    72	61.35687208175659
    73	68.74429750442505
    74	74.09242987632751
    75	106.76960706710815
    76	236.98945260047913
    77	263.0673463344574
    78	368.41410183906555
    79	408.3680775165558


==> plots/completion_on_hard.dat <==
number_of_formulas      decisions
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	1
28	1
29	1
30	1
31	1
32	1
33	1
34	1
35	1
36	1
37	1
38	1
39	1
40	1
41	1
42	1
43	1
44	1
45	1
46	1
47	1
48	1
49	1
50	1
51	1
52	1
53	1
54	1
55	1
56	1
57	1
58	1
59	1
60	1
61	1
62	1
63	1
64	1
65	2
66	2
67	2
68	2
69	2
70	2
71	2
72	2
73	2
74	2
75	2
76	2
77	2
78	2
79	2
80	2
81	2
82	2
83	2
84	2
85	2
86	2
87	2
88	2
89	2
90	2
91	2
92	2
93	2
94	2
95	2
96	2
97	2
98	2
99	2
100	2
101	2
102	2
103	2
104	2
105	2
106	2
107	2
108	2
109	2
110	2
111	2
112	2
113	2
114	2
115	2
116	2
117	2
118	2
119	2
120	2
121	2
122	2
123	2
124	2
125	2
126	2
127	2
128	2
129	2
130	2
131	2
132	2
133	2
134	2
135	2
136	2
137	2
138	2
139	2
140	2
141	2
142	2
143	2
144	2
145	2
146	2
147	2
148	2
149	2
150	2
151	2
152	2
153	2
154	2
155	2
156	2
157	2
158	2
159	3
160	3
161	3
162	3
163	3
164	3
165	3
166	3
167	3
168	3
169	3
170	3
171	3
172	3
173	3
174	3
175	3
176	3
177	3
178	3
179	3
180	3
181	3
182	3
183	3
184	3
185	3
186	3
187	3
188	3
189	3
190	3
191	3
192	3
193	3
194	3
195	3
196	3
197	3
198	3
199	3
200	3
201	3
202	3
203	3
204	3
205	3
206	3
207	3
208	3
209	3
210	3
211	3
212	3
213	3
214	3
215	3
216	3
217	3
218	4
219	4
220	4
221	4
222	4
223	4
224	4
225	4
226	4
227	4
228	4
229	4
230	4
231	4
232	4
233	4
234	4
235	4
236	4
237	4
238	4
239	4
240	4
241	4
242	4
243	4
244	4
245	4
246	4
247	4
248	4
249	4
250	4
251	4
252	4
253	4
254	4
255	4
256	4
257	4
258	4
259	4
260	4
261	4
262	4
263	4
264	5
265	5
266	5
267	5
268	5
269	5
270	5
271	5
272	5
273	5
274	5
275	5
276	5
277	5
278	5
279	5
280	5
281	5
282	5
283	5
284	5
285	5
286	5
287	5
288	5
289	5
290	5
291	5
292	5
293	5
294	5
295	5
296	5
297	5
298	5
299	5
300	6
301	6
302	6
303	6
304	6
305	6
306	6
307	6
308	6
309	6
310	6
311	6
312	6
313	6
314	6
315	6
316	6
317	6
318	6
319	6
320	6
321	6
322	6
323	6
324	6
325	7
326	7
327	7
328	7
329	7
330	7
331	7
332	7
333	7
334	7
335	7
336	7
337	7
338	7
339	7
340	7
341	7
342	7
343	7
344	7
345	7
346	7
347	7
348	7
349	8
350	8
351	8
352	8
353	8
354	8
355	8
356	8
357	8
358	8
359	8
360	8
361	8
362	8
363	8
364	8
365	8
366	8
367	8
368	8
369	8
370	8
371	9
372	9
373	9
374	9
375	9
376	9
377	9
378	9
379	9
380	9
381	9
382	9
383	9
384	9
385	9
386	9
387	9
388	9
389	9
390	9
391	9
392	9
393	9
394	9
395	9
396	9
397	9
398	9
399	10
400	10
401	10
402	10
403	10
404	10
405	10
406	10
407	10
408	10
409	10
410	10
411	10
412	10
413	10
414	10
415	10
416	10
417	11
418	11
419	11
420	11
421	11
422	11
423	11
424	11
425	11
426	11
427	11
428	11
429	11
430	11
431	11
432	11
433	11
434	12
435	12
436	12
437	12
438	12
439	12
440	12
441	12
442	12
443	12
444	12
445	12
446	12
447	12
448	12
449	12
450	12
451	12
452	13
453	13
454	13
455	13
456	13
457	13
458	13
459	13
460	13
461	13
462	14
463	14
464	14
465	14
466	14
467	14
468	14
469	14
470	14
471	14
472	14
473	14
474	14
475	14
476	15
477	15
478	15
479	15
480	15
481	15
482	15
483	15
484	15
485	15
486	15
487	15
488	15
489	16
490	16
491	16
492	16
493	16
494	16
495	16
496	16
497	16
498	16
499	17
500	17
501	17
502	17
503	17
504	17
505	17
506	17
507	18
508	18
509	18
510	18
511	18
512	18
513	18
514	18
515	18
516	18
517	18
518	18
519	18
520	18
521	18
522	18
523	18
524	18
525	19
526	19
527	19
528	19
529	19
530	19
531	19
532	19
533	19
534	19
535	19
536	20
537	20
538	20
539	20
540	20
541	20
542	20
543	20
544	20
545	20
546	20
547	20
548	20
549	20
550	20
551	20
552	20
553	20
554	21
555	21
556	21
557	21
558	21
559	21
560	21
561	21
562	21
563	22
564	22
565	22
566	22
567	22
568	22
569	22
570	22
571	22
572	22
573	22
574	23
575	23
576	23
577	23
578	23
579	23
580	23
581	23
582	23
583	23
584	24
585	24
586	24
587	24
588	24
589	24
590	24
591	24
592	24
593	25
594	25
595	25
596	25
597	25
598	26
599	26
600	26
601	27
602	27
603	27
604	27
605	27
606	27
607	27
608	28
609	28
610	28
611	28
612	28
613	28
614	29
615	29
616	29
617	29
618	29
619	29
620	29
621	30
622	30
623	30
624	30
625	30
626	30
627	30
628	30
629	30
630	30
631	31
632	31
633	31
634	31
635	31
636	31
637	31
638	31
639	32
640	32
641	32
642	32
643	32
644	32
645	33
646	33
647	33
648	33
649	33
650	33
651	33
652	34
653	34
654	34
655	34
656	34
657	34
658	34
659	34
660	34
661	34
662	35
663	35
664	35
665	35
666	35
667	35
668	35
669	35
670	36
671	36
672	36
673	37
674	37
675	37
676	37
677	38
678	38
679	38
680	38
681	38
682	38
683	38
684	38
685	39
686	39
687	39
688	39
689	39
690	39
691	40
692	40
693	40
694	40
695	40
696	42
697	42
698	42
699	43
700	43
701	43
702	43
703	44
704	44
705	44
706	44
707	45
708	45
709	45
710	45
711	46
712	46
713	46
714	47
715	47
716	47
717	47
718	47
719	47
720	47
721	48
722	48
723	48
724	49
725	49
726	50
727	50
728	50
729	50
730	50
731	51
732	51
733	51
734	51
735	51
736	52
737	52
738	52
739	52
740	52
741	53
742	54
743	54
744	54
745	54
746	55
747	55
748	55
749	56
750	56
751	56
752	57
753	57
754	57
755	57
756	58
757	58
758	58
759	61
760	61
761	61
762	61
763	61
764	62
765	62
766	62
767	63
768	64
769	65
770	65
771	65
772	65
773	65
774	66
775	66
776	67
777	67
778	68
779	68
780	69
781	69
782	69
783	69
784	69
785	70
786	70
787	71
788	71
789	71
790	71
791	71
792	71
793	72
794	72
795	75
796	75
797	75
798	76
799	76
800	77
801	77
802	78
803	80
804	80
805	81
806	81
807	82
808	82
809	82
810	82
811	83
812	84
813	84
814	85
815	85
816	85
817	85
818	86
819	86
820	86
821	87
822	88
823	89
824	90
825	90
826	91
827	91
828	91
829	92
830	92
831	93
832	93
833	93
834	94
835	94
836	97
837	98
838	99
839	99
840	100
841	100
842	101
843	101
844	103
845	103
846	106
847	106
848	108
849	110
850	111
851	111
852	111
853	113
854	113
855	113
856	114
857	115
858	116
859	118
860	119
861	121
862	121
863	121
864	122
865	122
866	122
867	123
868	125
869	127
870	128
871	129
872	131
873	133
874	134
875	135
876	136
877	136
878	136
879	138
880	139
881	144
882	146
883	149
884	153
885	153
886	154
887	154
888	154
889	155
890	155
891	156
892	158
893	159
894	161
895	162
896	162
897	164
898	165
899	166
900	168
901	172
902	173
903	177
904	179
905	180
906	181
907	183
908	184
909	184
910	187
911	188
912	188
913	193
914	193
915	194
916	195
917	198
918	198
919	199
920	201
921	201
922	208
923	211
924	213
925	214
926	216
927	218
928	229
929	229
930	229
931	230
932	231
933	237
934	237
935	237
936	238
937	241
938	245
939	247
940	249
941	254
942	255
943	261
944	272
945	274
946	275
947	275
948	280
949	285
950	303
951	303
952	307
953	309
954	314
955	314
956	320
957	321
958	322
959	326
960	328
961	328
962	340
963	340
964	341
965	344
966	351
967	369
968	369
969	383
970	386
971	390
972	398
973	401
974	404
975	406
976	417
977	422
978	430
979	432
980	442
981	447
982	454
983	462
984	467
985	508
986	517
987	523
988	551
989	553
990	582
991	598
992	609
993	616
994	618
995	648
996	740
997	768
998	772
999	883


==> plots/easy_on_hard.dat <==
number_of_formulas      decisions
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	1
28	1
29	1
30	1
31	1
32	1
33	1
34	1
35	1
36	1
37	1
38	1
39	1
40	1
41	1
42	1
43	1
44	1
45	1
46	1
47	1
48	1
49	1
50	1
51	1
52	1
53	1
54	1
55	1
56	2
57	2
58	2
59	2
60	2
61	2
62	2
63	2
64	2
65	2
66	2
67	2
68	2
69	2
70	2
71	2
72	2
73	2
74	2
75	2
76	2
77	2
78	2
79	2
80	2
81	2
82	2
83	2
84	2
85	2
86	2
87	2
88	2
89	2
90	2
91	2
92	2
93	2
94	2
95	2
96	2
97	2
98	2
99	2
100	2
101	2
102	2
103	2
104	2
105	2
106	2
107	2
108	2
109	2
110	2
111	2
112	2
113	2
114	2
115	2
116	2
117	2
118	2
119	2
120	2
121	2
122	2
123	2
124	2
125	2
126	2
127	2
128	2
129	2
130	2
131	2
132	2
133	2
134	2
135	2
136	2
137	2
138	2
139	2
140	2
141	2
142	2
143	2
144	2
145	2
146	2
147	2
148	2
149	2
150	2
151	2
152	2
153	2
154	2
155	2
156	2
157	2
158	2
159	3
160	3
161	3
162	3
163	3
164	3
165	3
166	3
167	3
168	3
169	3
170	3
171	3
172	3
173	3
174	3
175	3
176	3
177	3
178	3
179	3
180	3
181	3
182	3
183	3
184	3
185	3
186	3
187	3
188	3
189	3
190	3
191	3
192	3
193	3
194	3
195	3
196	3
197	3
198	3
199	3
200	3
201	3
202	3
203	3
204	3
205	3
206	3
207	3
208	3
209	3
210	3
211	3
212	4
213	4
214	4
215	4
216	4
217	4
218	4
219	4
220	4
221	4
222	4
223	4
224	4
225	4
226	4
227	4
228	4
229	4
230	4
231	4
232	4
233	4
234	4
235	4
236	4
237	4
238	4
239	4
240	4
241	4
242	4
243	4
244	4
245	4
246	4
247	4
248	4
249	4
250	4
251	4
252	4
253	5
254	5
255	5
256	5
257	5
258	5
259	5
260	5
261	5
262	5
263	5
264	5
265	5
266	5
267	5
268	5
269	5
270	5
271	5
272	5
273	5
274	5
275	5
276	5
277	5
278	5
279	5
280	5
281	5
282	5
283	5
284	5
285	5
286	5
287	5
288	5
289	5
290	5
291	5
292	5
293	5
294	5
295	5
296	5
297	5
298	6
299	6
300	6
301	6
302	6
303	6
304	6
305	6
306	6
307	6
308	6
309	6
310	6
311	6
312	6
313	6
314	6
315	6
316	6
317	6
318	6
319	6
320	6
321	6
322	6
323	6
324	6
325	6
326	6
327	6
328	6
329	6
330	6
331	6
332	7
333	7
334	7
335	7
336	7
337	7
338	7
339	7
340	7
341	7
342	7
343	7
344	7
345	7
346	7
347	7
348	7
349	7
350	7
351	7
352	7
353	7
354	7
355	7
356	7
357	7
358	7
359	7
360	7
361	7
362	7
363	8
364	8
365	8
366	8
367	8
368	8
369	8
370	8
371	8
372	8
373	8
374	8
375	8
376	8
377	8
378	8
379	8
380	8
381	8
382	8
383	8
384	8
385	8
386	8
387	8
388	8
389	8
390	8
391	8
392	8
393	8
394	8
395	8
396	9
397	9
398	9
399	9
400	9
401	9
402	9
403	9
404	9
405	9
406	9
407	9
408	9
409	9
410	9
411	9
412	9
413	9
414	9
415	9
416	9
417	9
418	9
419	9
420	9
421	9
422	9
423	10
424	10
425	10
426	10
427	10
428	10
429	10
430	10
431	10
432	10
433	10
434	10
435	10
436	10
437	10
438	10
439	10
440	10
441	10
442	10
443	10
444	10
445	10
446	10
447	11
448	11
449	11
450	11
451	11
452	11
453	11
454	11
455	11
456	11
457	11
458	11
459	11
460	11
461	11
462	11
463	11
464	11
465	11
466	11
467	12
468	12
469	12
470	12
471	12
472	12
473	12
474	12
475	12
476	12
477	12
478	12
479	12
480	12
481	12
482	12
483	12
484	12
485	12
486	12
487	12
488	12
489	12
490	12
491	13
492	13
493	13
494	13
495	13
496	13
497	13
498	13
499	13
500	13
501	13
502	13
503	13
504	14
505	14
506	14
507	14
508	14
509	14
510	14
511	14
512	14
513	14
514	14
515	14
516	14
517	14
518	15
519	15
520	15
521	15
522	15
523	15
524	15
525	15
526	15
527	15
528	15
529	15
530	16
531	16
532	16
533	16
534	16
535	16
536	16
537	16
538	16
539	16
540	17
541	17
542	17
543	17
544	17
545	17
546	17
547	17
548	17
549	17
550	17
551	17
552	17
553	17
554	17
555	18
556	18
557	18
558	18
559	18
560	18
561	18
562	18
563	18
564	18
565	19
566	19
567	19
568	19
569	19
570	19
571	19
572	19
573	19
574	20
575	20
576	20
577	20
578	20
579	20
580	20
581	20
582	20
583	20
584	20
585	20
586	20
587	21
588	21
589	21
590	21
591	21
592	21
593	21
594	21
595	21
596	21
597	21
598	21
599	22
600	22
601	22
602	22
603	22
604	22
605	22
606	22
607	23
608	23
609	23
610	23
611	23
612	23
613	23
614	23
615	24
616	24
617	24
618	24
619	24
620	24
621	24
622	24
623	24
624	24
625	24
626	24
627	24
628	24
629	25
630	25
631	25
632	25
633	25
634	25
635	25
636	25
637	25
638	25
639	26
640	26
641	26
642	26
643	27
644	27
645	27
646	27
647	27
648	27
649	27
650	27
651	27
652	27
653	28
654	28
655	28
656	28
657	28
658	28
659	29
660	29
661	29
662	29
663	29
664	29
665	29
666	29
667	29
668	30
669	30
670	30
671	30
672	30
673	30
674	31
675	31
676	31
677	31
678	31
679	31
680	31
681	31
682	31
683	31
684	32
685	32
686	32
687	32
688	32
689	33
690	33
691	33
692	33
693	33
694	33
695	34
696	34
697	34
698	34
699	34
700	35
701	35
702	35
703	35
704	35
705	35
706	36
707	36
708	36
709	36
710	36
711	37
712	37
713	37
714	37
715	37
716	37
717	37
718	38
719	38
720	38
721	38
722	38
723	39
724	39
725	40
726	40
727	40
728	40
729	40
730	40
731	41
732	42
733	42
734	42
735	42
736	42
737	43
738	43
739	43
740	43
741	43
742	43
743	44
744	44
745	44
746	44
747	44
748	44
749	44
750	44
751	45
752	45
753	45
754	45
755	46
756	46
757	46
758	47
759	47
760	48
761	48
762	48
763	48
764	48
765	48
766	49
767	49
768	50
769	50
770	51
771	51
772	51
773	51
774	51
775	52
776	52
777	52
778	52
779	52
780	53
781	53
782	53
783	53
784	53
785	53
786	53
787	53
788	54
789	54
790	54
791	54
792	54
793	54
794	55
795	55
796	56
797	56
798	56
799	57
800	57
801	57
802	57
803	57
804	57
805	58
806	58
807	58
808	58
809	58
810	59
811	59
812	59
813	59
814	59
815	60
816	60
817	60
818	60
819	60
820	60
821	61
822	61
823	62
824	62
825	62
826	62
827	63
828	63
829	64
830	64
831	64
832	66
833	66
834	66
835	68
836	68
837	68
838	68
839	68
840	69
841	70
842	70
843	71
844	71
845	71
846	71
847	72
848	73
849	73
850	73
851	74
852	75
853	75
854	78
855	78
856	80
857	80
858	81
859	82
860	84
861	84
862	84
863	85
864	85
865	85
866	85
867	86
868	86
869	86
870	87
871	87
872	87
873	87
874	89
875	91
876	92
877	93
878	94
879	94
880	94
881	96
882	96
883	96
884	98
885	99
886	100
887	100
888	101
889	102
890	103
891	103
892	104
893	104
894	104
895	104
896	106
897	106
898	107
899	107
900	108
901	108
902	108
903	109
904	110
905	111
906	112
907	113
908	114
909	115
910	115
911	116
912	117
913	125
914	128
915	128
916	131
917	131
918	133
919	134
920	134
921	135
922	135
923	135
924	136
925	139
926	139
927	142
928	144
929	145
930	148
931	152
932	153
933	154
934	156
935	158
936	167
937	167
938	175
939	176
940	177
941	179
942	181
943	181
944	182
945	183
946	185
947	191
948	192
949	192
950	194
951	196
952	203
953	205
954	214
955	218
956	218
957	222
958	223
959	227
960	234
961	234
962	235
963	236
964	237
965	239
966	239
967	243
968	247
969	247
970	249
971	251
972	252
973	258
974	260
975	268
976	270
977	278
978	282
979	283
980	285
981	291
982	310
983	313
984	325
985	326
986	345
987	345
988	353
989	362
990	412
991	461
992	478
993	480
994	490
995	548
996	641
997	951
997	1001


==> plots/easy_on_words.dat <==
number_of_formulas      decisions
0	1
1	2
2	2
3	2
4	2
5	2
6	2
7	2
8	2
9	2
10	2
11	2
12	2
13	2
14	2
15	2
16	2
17	3
18	3
19	3
20	3
21	3
22	3
23	3
24	4
25	4
26	4
27	4
28	4
29	4
30	4
31	4
32	4
33	4
34	5
35	5
36	5
37	5
38	5
39	5
40	5
41	5
42	5
43	5
44	5
45	6
46	6
47	6
48	6
49	6
50	6
51	6
52	6
53	6
54	7
55	7
56	7
57	7
58	7
59	7
60	7
61	7
62	8
63	8
64	8
65	8
66	8
67	8
68	8
69	8
70	8
71	8
72	8
73	8
74	8
75	9
76	9
77	9
78	9
79	9
80	9
81	9
82	9
83	9
84	9
85	9
86	9
87	9
88	9
89	10
90	10
91	10
92	10
93	10
94	10
95	10
96	10
97	10
98	10
99	10
100	10
101	10
102	10
103	10
104	11
105	11
106	11
107	11
108	11
109	11
110	11
111	11
112	11
113	12
114	12
115	12
116	12
117	12
118	12
119	12
120	12
121	12
122	12
123	12
124	12
125	13
126	13
127	13
128	13
129	13
130	13
131	13
132	13
133	13
134	13
135	13
136	13
137	13
138	13
139	13
140	13
141	13
142	13
143	13
144	13
145	13
146	14
147	14
148	14
149	14
150	14
151	14
152	14
153	14
154	14
155	14
156	14
157	14
158	14
159	14
160	14
161	14
162	14
163	14
164	14
165	14
166	14
167	14
168	14
169	14
170	14
171	14
172	14
173	14
174	14
175	14
176	14
177	14
178	14
179	14
180	14
181	14
182	14
183	14
184	14
185	14
186	15
187	15
188	15
189	15
190	15
191	15
192	15
193	15
194	15
195	15
196	15
197	15
198	15
199	15
200	15
201	15
202	15
203	15
204	15
205	15
206	15
207	15
208	15
209	15
210	15
211	15
212	15
213	15
214	15
215	15
216	15
217	15
218	15
219	15
220	15
221	15
222	15
223	15
224	15
225	15
226	15
227	15
228	15
229	15
230	16
231	16
232	16
233	16
234	16
235	16
236	16
237	16
238	16
239	16
240	16
241	16
242	16
243	16
244	16
245	16
246	16
247	16
248	16
249	16
250	16
251	16
252	16
253	16
254	16
255	16
256	16
257	16
258	16
259	16
260	16
261	16
262	16
263	16
264	16
265	16
266	16
267	16
268	16
269	16
270	16
271	16
272	16
273	16
274	16
275	16
276	16
277	17
278	17
279	17
280	17
281	17
282	17
283	17
284	17
285	17
286	17
287	17
288	17
289	17
290	17
291	17
292	17
293	17
294	17
295	17
296	17
297	18
298	18
299	18
300	18
301	18
302	18
303	18
304	18
305	18
306	18
307	18
308	18
309	18
310	18
311	18
312	18
313	18
314	19
315	19
316	19
317	19
318	19
319	19
320	19
321	19
322	19
323	19
324	19
325	19
326	19
327	19
328	19
329	19
330	19
331	19
332	19
333	19
334	19
335	19
336	19
337	20
338	20
339	20
340	20
341	20
342	20
343	20
344	20
345	20
346	20
347	20
348	20
349	20
350	20
351	20
352	20
353	20
354	20
355	20
356	20
357	20
358	20
359	20
360	20
361	21
362	21
363	21
364	21
365	21
366	21
367	21
368	21
369	21
370	21
371	21
372	21
373	22
374	22
375	22
376	22
377	22
378	22
379	22
380	23
381	23
382	23
383	23
384	23
385	23
386	23
387	23
388	23
389	23
390	23
391	23
392	23
393	23
394	23
395	23
396	24
397	24
398	24
399	24
400	24
401	24
402	24
403	24
404	24
405	24
406	24
407	25
408	25
409	25
410	25
411	25
412	25
413	25
414	25
415	25
416	26
417	26
418	26
419	26
420	26
421	26
422	26
423	26
424	26
425	26
426	26
427	26
428	26
429	26
430	27
431	27
432	27
433	27
434	27
435	27
436	27
437	28
438	28
439	28
440	28
441	28
442	28
443	28
444	28
445	28
446	29
447	29
448	29
449	29
450	29
451	29
452	30
453	30
454	30
455	30
456	31
457	31
458	31
459	31
460	31
461	31
462	32
463	32
464	32
465	32
466	32
467	33
468	33
469	33
470	33
471	33
472	33
473	33
474	33
475	33
476	33
477	33
478	33
479	34
480	34
481	34
482	34
483	34
484	34
485	34
486	34
487	35
488	35
489	35
490	36
491	36
492	36
493	36
494	36
495	37
496	37
497	37
498	37
499	37
500	37
501	37
502	38
503	38
504	38
505	38
506	38
507	38
508	38
509	39
510	39
511	39
512	39
513	39
514	39
515	40
516	40
517	40
518	40
519	40
520	41
521	41
522	41
523	41
524	41
525	41
526	42
527	42
528	43
529	43
530	43
531	44
532	44
533	44
534	45
535	45
536	45
537	45
538	45
539	45
540	45
541	45
542	46
543	46
544	47
545	47
546	47
547	47
548	47
549	47
550	47
551	47
552	47
553	47
554	48
555	48
556	48
557	48
558	49
559	49
560	49
561	49
562	49
563	50
564	50
565	50
566	50
567	50
568	50
569	51
570	51
571	51
572	52
573	53
574	53
575	53
576	54
577	55
578	56
579	56
580	56
581	57
582	57
583	57
584	58
585	59
586	60
587	60
588	60
589	61
590	61
591	61
592	61
593	61
594	62
595	62
596	62
597	62
598	63
599	63
600	63
601	64
602	64
603	64
604	65
605	66
606	66
607	66
608	67
609	67
610	67
611	67
612	67
613	68
614	68
615	69
616	69
617	70
618	70
619	70
620	70
621	71
622	71
623	71
624	72
625	72
626	73
627	74
628	75
629	76
630	76
631	77
632	78
633	78
634	79
635	80
636	80
637	80
638	82
639	82
640	82
641	83
642	84
643	85
644	85
645	85
646	86
647	86
648	86
649	87
650	89
651	89
652	89
653	90
654	91
655	92
656	92
657	92
658	93
659	93
660	93
661	94
662	95
663	95
664	96
665	96
666	96
667	97
668	98
669	98
670	98
671	98
672	99
673	99
674	100
675	101
676	101
677	102
678	102
679	102
680	103
681	103
682	103
683	106
684	107
685	108
686	109
687	109
688	109
689	112
690	112
691	113
692	114
693	115
694	115
695	115
696	115
697	116
698	116
699	116
700	116
701	117
702	118
703	119
704	121
705	122
706	123
707	123
708	125
709	127
710	129
711	129
712	129
713	129
714	130
715	132
716	133
717	133
718	134
719	135
720	135
721	136
722	137
723	138
724	138
725	139
726	140
727	140
728	141
729	141
730	141
731	141
732	141
733	141
734	142
735	142
736	142
737	142
738	145
739	145
740	145
741	146
742	146
743	146
744	146
745	147
746	148
747	150
748	150
749	151
750	152
751	152
752	153
753	153
754	154
755	154
756	155
757	156
758	157
759	158
760	160
761	160
762	162
763	164
764	164
765	164
766	165
767	165
768	166
769	167
770	168
771	169
772	169
773	170
774	172
775	172
776	175
777	176
778	178
779	179
780	181
781	181
782	183
783	185
784	187
785	188
786	188
787	188
788	189
789	189
790	190
791	192
792	193
793	194
794	195
795	195
796	196
797	197
798	197
799	198
800	199
801	199
802	203
803	204
804	204
805	205
806	205
807	206
808	206
809	207
810	208
811	208
812	209
813	209
814	214
815	215
816	216
817	217
818	217
819	219
820	220
821	224
822	225
823	228
824	230
825	230
826	231
827	235
828	235
829	238
830	239
831	240
832	241
833	242
834	243
835	243
836	245
837	248
838	248
839	251
840	251
841	251
842	251
843	251
844	252
845	252
846	254
847	262
848	263
849	266
850	266
851	268
852	272
853	273
854	273
855	273
856	274
857	274
858	274
859	274
860	279
861	281
862	281
863	282
864	282
865	282
866	283
867	284
868	284
869	284
870	286
871	291
872	292
873	292
874	293
875	295
876	296
877	298
878	300
879	300
880	300
881	303
882	304
883	305
884	306
885	308
886	310
887	318
888	321
889	323
890	324
891	326
892	326
893	328
894	330
895	332
896	336
897	336
898	343
899	344
900	349
901	354
902	357
903	358
904	359
905	366
906	369
907	375
908	377
909	377
910	386
911	389
912	407
913	420
914	420
915	425
916	428
917	429
918	430
919	437
920	446
921	448
922	454
923	454
924	455
925	458
926	473
927	476
928	477
929	483
930	501
931	505
932	510
933	515
934	516
935	522
936	532
937	540
938	544
939	555
940	557
941	560
942	566
943	566
944	581
945	582
946	583
947	598
948	618
949	633
950	636
951	639
952	641
953	641
954	643
955	651
956	666
957	681
958	683
959	692
960	703
961	707
962	713
963	728
964	730
965	778
966	778
967	793
968	805
969	828
970	837
971	839
972	840
973	859
974	864
975	884
976	893
977	894
978	895
979	930
980	948
981	983
981	1001


==> plots/hard_on_hard.dat <==
number_of_formulas      decisions
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	1
28	1
29	1
30	1
31	1
32	1
33	1
34	1
35	1
36	1
37	1
38	1
39	1
40	1
41	1
42	1
43	1
44	1
45	1
46	1
47	1
48	1
49	1
50	1
51	1
52	1
53	1
54	1
55	1
56	1
57	1
58	1
59	1
60	1
61	1
62	1
63	1
64	1
65	1
66	1
67	1
68	1
69	1
70	1
71	1
72	1
73	1
74	1
75	1
76	1
77	1
78	1
79	1
80	2
81	2
82	2
83	2
84	2
85	2
86	2
87	2
88	2
89	2
90	2
91	2
92	2
93	2
94	2
95	2
96	2
97	2
98	2
99	2
100	2
101	2
102	2
103	2
104	2
105	2
106	2
107	2
108	2
109	2
110	2
111	2
112	2
113	2
114	2
115	2
116	2
117	2
118	2
119	2
120	2
121	2
122	2
123	2
124	2
125	2
126	2
127	2
128	2
129	2
130	2
131	2
132	2
133	2
134	2
135	2
136	2
137	2
138	2
139	2
140	2
141	2
142	2
143	2
144	2
145	2
146	2
147	2
148	2
149	2
150	2
151	2
152	2
153	2
154	2
155	2
156	2
157	2
158	2
159	2
160	2
161	2
162	2
163	2
164	2
165	2
166	2
167	2
168	3
169	3
170	3
171	3
172	3
173	3
174	3
175	3
176	3
177	3
178	3
179	3
180	3
181	3
182	3
183	3
184	3
185	3
186	3
187	3
188	3
189	3
190	3
191	3
192	3
193	3
194	3
195	3
196	3
197	3
198	3
199	3
200	3
201	3
202	3
203	3
204	3
205	3
206	3
207	3
208	3
209	3
210	3
211	3
212	3
213	3
214	3
215	3
216	4
217	4
218	4
219	4
220	4
221	4
222	4
223	4
224	4
225	4
226	4
227	4
228	4
229	4
230	4
231	4
232	4
233	4
234	4
235	4
236	4
237	4
238	4
239	4
240	4
241	4
242	4
243	4
244	4
245	4
246	4
247	4
248	4
249	4
250	4
251	4
252	4
253	4
254	4
255	4
256	4
257	4
258	5
259	5
260	5
261	5
262	5
263	5
264	5
265	5
266	5
267	5
268	5
269	5
270	5
271	5
272	5
273	5
274	5
275	5
276	5
277	5
278	5
279	5
280	5
281	5
282	5
283	5
284	5
285	5
286	5
287	5
288	5
289	5
290	5
291	5
292	5
293	5
294	5
295	5
296	5
297	5
298	5
299	6
300	6
301	6
302	6
303	6
304	6
305	6
306	6
307	6
308	6
309	6
310	6
311	6
312	6
313	6
314	6
315	6
316	6
317	6
318	6
319	6
320	6
321	6
322	6
323	6
324	6
325	6
326	6
327	6
328	6
329	6
330	6
331	6
332	7
333	7
334	7
335	7
336	7
337	7
338	7
339	7
340	7
341	7
342	7
343	7
344	7
345	7
346	7
347	7
348	7
349	7
350	7
351	7
352	7
353	7
354	7
355	7
356	7
357	7
358	7
359	7
360	8
361	8
362	8
363	8
364	8
365	8
366	8
367	8
368	8
369	8
370	8
371	8
372	8
373	8
374	8
375	8
376	8
377	8
378	8
379	8
380	8
381	8
382	9
383	9
384	9
385	9
386	9
387	9
388	9
389	9
390	9
391	9
392	9
393	9
394	9
395	9
396	9
397	9
398	9
399	9
400	9
401	9
402	9
403	9
404	9
405	9
406	9
407	9
408	9
409	9
410	10
411	10
412	10
413	10
414	10
415	10
416	10
417	10
418	10
419	10
420	10
421	10
422	10
423	10
424	10
425	10
426	10
427	10
428	10
429	10
430	11
431	11
432	11
433	11
434	11
435	11
436	11
437	11
438	11
439	11
440	11
441	11
442	11
443	11
444	11
445	11
446	11
447	11
448	11
449	11
450	11
451	11
452	11
453	11
454	12
455	12
456	12
457	12
458	12
459	12
460	12
461	12
462	12
463	12
464	12
465	12
466	12
467	12
468	12
469	12
470	12
471	12
472	12
473	12
474	13
475	13
476	13
477	13
478	13
479	13
480	13
481	13
482	13
483	13
484	13
485	13
486	13
487	13
488	13
489	13
490	14
491	14
492	14
493	14
494	14
495	14
496	14
497	14
498	14
499	14
500	14
501	14
502	14
503	14
504	14
505	14
506	14
507	14
508	14
509	14
510	15
511	15
512	15
513	15
514	15
515	15
516	15
517	15
518	15
519	15
520	15
521	15
522	15
523	16
524	16
525	16
526	16
527	16
528	16
529	16
530	16
531	16
532	16
533	16
534	16
535	16
536	16
537	17
538	17
539	17
540	17
541	17
542	17
543	17
544	17
545	18
546	18
547	18
548	18
549	18
550	18
551	18
552	18
553	19
554	19
555	19
556	19
557	19
558	19
559	19
560	19
561	19
562	19
563	19
564	19
565	19
566	20
567	20
568	20
569	20
570	20
571	20
572	20
573	20
574	20
575	20
576	20
577	20
578	20
579	20
580	21
581	21
582	21
583	21
584	21
585	21
586	21
587	21
588	21
589	21
590	21
591	21
592	21
593	22
594	22
595	22
596	22
597	22
598	22
599	23
600	23
601	23
602	23
603	23
604	23
605	24
606	24
607	24
608	24
609	24
610	24
611	24
612	24
613	24
614	24
615	25
616	25
617	25
618	25
619	25
620	25
621	25
622	26
623	26
624	26
625	26
626	26
627	26
628	26
629	26
630	26
631	26
632	27
633	27
634	27
635	28
636	28
637	28
638	28
639	28
640	28
641	28
642	28
643	28
644	28
645	28
646	28
647	29
648	29
649	29
650	29
651	29
652	29
653	29
654	29
655	30
656	30
657	30
658	30
659	30
660	30
661	31
662	31
663	31
664	31
665	31
666	31
667	31
668	31
669	32
670	32
671	32
672	32
673	32
674	32
675	32
676	33
677	33
678	33
679	33
680	33
681	34
682	34
683	34
684	34
685	34
686	34
687	34
688	34
689	35
690	35
691	35
692	35
693	35
694	35
695	35
696	36
697	36
698	36
699	37
700	37
701	37
702	37
703	38
704	38
705	38
706	38
707	38
708	38
709	39
710	39
711	39
712	39
713	39
714	39
715	40
716	40
717	40
718	40
719	40
720	40
721	40
722	41
723	41
724	41
725	41
726	41
727	41
728	42
729	42
730	42
731	42
732	42
733	42
734	43
735	43
736	43
737	43
738	43
739	43
740	43
741	43
742	44
743	44
744	44
745	44
746	44
747	44
748	45
749	45
750	45
751	45
752	45
753	46
754	47
755	47
756	47
757	47
758	47
759	47
760	47
761	48
762	48
763	48
764	49
765	49
766	49
767	49
768	49
769	50
770	50
771	51
772	51
773	51
774	52
775	52
776	54
777	54
778	55
779	55
780	55
781	55
782	55
783	55
784	56
785	56
786	56
787	56
788	57
789	57
790	58
791	58
792	58
793	58
794	59
795	59
796	59
797	59
798	59
799	60
800	60
801	60
802	61
803	62
804	62
805	63
806	63
807	63
808	63
809	64
810	64
811	64
812	64
813	64
814	64
815	65
816	65
817	65
818	66
819	66
820	66
821	66
822	67
823	68
824	68
825	69
826	69
827	69
828	70
829	70
830	70
831	70
832	71
833	71
834	71
835	72
836	72
837	72
838	72
839	72
840	74
841	74
842	74
843	75
844	75
845	75
846	75
847	76
848	76
849	77
850	78
851	78
852	78
853	78
854	80
855	81
856	81
857	83
858	84
859	84
860	84
861	84
862	84
863	85
864	85
865	86
866	86
867	86
868	86
869	88
870	89
871	89
872	91
873	92
874	94
875	94
876	96
877	98
878	98
879	99
880	100
881	100
882	100
883	101
884	102
885	103
886	103
887	103
888	105
889	106
890	107
891	107
892	107
893	109
894	109
895	110
896	110
897	112
898	114
899	115
900	115
901	116
902	116
903	117
904	117
905	118
906	121
907	122
908	123
909	128
910	129
911	130
912	131
913	132
914	134
915	134
916	134
917	135
918	135
919	137
920	138
921	140
922	141
923	143
924	144
925	145
926	145
927	146
928	148
929	148
930	152
931	157
932	159
933	159
934	161
935	161
936	164
937	171
938	176
939	177
940	180
941	180
942	181
943	192
944	194
945	196
946	199
947	200
948	210
949	210
950	210
951	216
952	218
953	219
954	224
955	225
956	225
957	227
958	228
959	232
960	232
961	234
962	235
963	237
964	244
965	250
966	250
967	251
968	251
969	252
970	254
971	256
972	263
973	271
974	277
975	285
976	291
977	291
978	299
979	299
980	300
981	316
982	324
983	327
984	331
985	337
986	345
987	347
988	377
989	392
990	427
991	478
992	498
993	503
994	532
995	557
996	831
997	838
997	1001


==> plots/hard_on_words.dat <==
number_of_formulas      decisions
0	1
1	2
2	2
3	2
4	2
5	2
6	2
7	2
8	2
9	2
10	2
11	2
12	2
13	2
14	2
15	2
16	2
17	2
18	2
19	3
20	3
21	3
22	3
23	4
24	4
25	4
26	4
27	4
28	4
29	4
30	4
31	4
32	4
33	4
34	4
35	5
36	5
37	5
38	5
39	5
40	5
41	5
42	5
43	5
44	5
45	5
46	5
47	5
48	6
49	6
50	6
51	6
52	6
53	6
54	6
55	6
56	6
57	6
58	6
59	6
60	6
61	7
62	7
63	7
64	7
65	7
66	7
67	7
68	7
69	7
70	7
71	8
72	8
73	8
74	8
75	8
76	8
77	8
78	8
79	8
80	8
81	8
82	8
83	8
84	8
85	8
86	8
87	8
88	8
89	8
90	8
91	8
92	9
93	9
94	9
95	9
96	9
97	9
98	9
99	9
100	9
101	9
102	9
103	9
104	10
105	10
106	10
107	10
108	10
109	10
110	10
111	10
112	10
113	10
114	11
115	11
116	11
117	11
118	11
119	11
120	11
121	11
122	11
123	11
124	11
125	11
126	11
127	12
128	12
129	12
130	12
131	12
132	12
133	12
134	12
135	12
136	12
137	12
138	12
139	13
140	13
141	13
142	13
143	13
144	13
145	13
146	13
147	13
148	13
149	13
150	13
151	13
152	13
153	13
154	13
155	13
156	13
157	13
158	13
159	13
160	13
161	13
162	14
163	14
164	14
165	14
166	14
167	14
168	14
169	14
170	14
171	14
172	14
173	14
174	14
175	14
176	14
177	14
178	14
179	14
180	14
181	14
182	14
183	14
184	14
185	14
186	14
187	14
188	15
189	15
190	15
191	15
192	15
193	15
194	15
195	15
196	15
197	15
198	15
199	15
200	15
201	15
202	15
203	15
204	15
205	15
206	15
207	15
208	15
209	15
210	15
211	15
212	15
213	15
214	15
215	15
216	15
217	15
218	15
219	15
220	15
221	15
222	15
223	15
224	15
225	15
226	15
227	16
228	16
229	16
230	16
231	16
232	16
233	16
234	16
235	16
236	16
237	16
238	16
239	16
240	16
241	16
242	16
243	16
244	16
245	16
246	16
247	16
248	16
249	16
250	16
251	16
252	16
253	16
254	16
255	16
256	16
257	16
258	16
259	17
260	17
261	17
262	17
263	17
264	17
265	17
266	17
267	18
268	18
269	18
270	18
271	18
272	18
273	18
274	18
275	18
276	18
277	18
278	18
279	19
280	19
281	19
282	19
283	19
284	19
285	19
286	19
287	19
288	19
289	19
290	19
291	19
292	19
293	19
294	20
295	20
296	20
297	20
298	20
299	20
300	20
301	20
302	20
303	20
304	20
305	20
306	20
307	20
308	20
309	21
310	21
311	21
312	21
313	21
314	21
315	21
316	21
317	21
318	21
319	21
320	21
321	21
322	22
323	22
324	22
325	22
326	22
327	22
328	22
329	22
330	22
331	22
332	23
333	23
334	23
335	23
336	23
337	23
338	23
339	23
340	23
341	23
342	23
343	23
344	23
345	23
346	23
347	24
348	24
349	24
350	24
351	24
352	24
353	24
354	24
355	24
356	24
357	24
358	24
359	25
360	25
361	25
362	25
363	25
364	25
365	25
366	26
367	26
368	26
369	26
370	26
371	26
372	26
373	26
374	27
375	27
376	27
377	27
378	27
379	27
380	27
381	27
382	28
383	28
384	28
385	28
386	28
387	28
388	29
389	29
390	29
391	29
392	29
393	29
394	29
395	29
396	29
397	30
398	30
399	30
400	30
401	30
402	31
403	31
404	31
405	31
406	31
407	32
408	32
409	32
410	32
411	32
412	32
413	32
414	32
415	33
416	33
417	33
418	33
419	34
420	34
421	34
422	34
423	34
424	34
425	35
426	35
427	35
428	35
429	36
430	36
431	36
432	37
433	37
434	37
435	37
436	37
437	38
438	38
439	39
440	39
441	39
442	40
443	40
444	40
445	40
446	40
447	41
448	41
449	42
450	42
451	42
452	42
453	42
454	43
455	43
456	43
457	43
458	43
459	44
460	44
461	44
462	44
463	44
464	44
465	45
466	45
467	45
468	45
469	47
470	48
471	48
472	48
473	48
474	48
475	48
476	48
477	48
478	49
479	49
480	49
481	49
482	49
483	50
484	50
485	50
486	50
487	50
488	51
489	52
490	52
491	52
492	52
493	53
494	53
495	53
496	53
497	53
498	54
499	55
500	55
501	55
502	55
503	56
504	57
505	57
506	57
507	59
508	60
509	60
510	62
511	62
512	62
513	63
514	63
515	64
516	64
517	64
518	65
519	65
520	65
521	66
522	66
523	66
524	67
525	68
526	70
527	70
528	70
529	70
530	71
531	72
532	72
533	72
534	73
535	73
536	74
537	74
538	74
539	74
540	75
541	75
542	75
543	76
544	77
545	77
546	78
547	78
548	80
549	80
550	80
551	81
552	81
553	81
554	81
555	81
556	83
557	83
558	85
559	85
560	85
561	85
562	86
563	86
564	86
565	86
566	86
567	87
568	87
569	87
570	89
571	89
572	90
573	90
574	90
575	91
576	91
577	91
578	93
579	96
580	97
581	97
582	97
583	98
584	98
585	98
586	100
587	100
588	101
589	101
590	101
591	101
592	102
593	102
594	106
595	106
596	106
597	107
598	108
599	108
600	110
601	110
602	110
603	110
604	110
605	112
606	112
607	112
608	113
609	113
610	113
611	114
612	114
613	114
614	117
615	118
616	119
617	119
618	119
619	120
620	121
621	121
622	123
623	124
624	128
625	129
626	130
627	132
628	133
629	133
630	134
631	137
632	137
633	139
634	140
635	140
636	141
637	141
638	141
639	142
640	144
641	149
642	149
643	149
644	150
645	150
646	151
647	151
648	152
649	153
650	154
651	154
652	154
653	155
654	155
655	156
656	157
657	157
658	158
659	158
660	158
661	160
662	160
663	162
664	163
665	167
666	168
667	169
668	170
669	171
670	172
671	172
672	172
673	172
674	173
675	174
676	175
677	175
678	176
679	177
680	178
681	179
682	180
683	181
684	186
685	187
686	188
687	189
688	190
689	191
690	192
691	193
692	193
693	195
694	196
695	197
696	198
697	199
698	200
699	201
700	201
701	202
702	205
703	205
704	205
705	206
706	206
707	208
708	209
709	209
710	213
711	214
712	214
713	214
714	215
715	217
716	217
717	217
718	218
719	219
720	220
721	222
722	222
723	223
724	224
725	225
726	226
727	229
728	231
729	234
730	235
731	238
732	239
733	240
734	240
735	240
736	243
737	243
738	244
739	246
740	247
741	250
742	251
743	253
744	254
745	259
746	259
747	260
748	262
749	263
750	264
751	267
752	269
753	269
754	269
755	270
756	273
757	273
758	273
759	276
760	276
761	280
762	280
763	281
764	282
765	283
766	285
767	285
768	286
769	287
770	288
771	290
772	291
773	293
774	294
775	297
776	297
777	300
778	305
779	306
780	307
781	307
782	313
783	314
784	314
785	314
786	315
787	318
788	320
789	320
790	322
791	325
792	327
793	328
794	330
795	334
796	334
797	336
798	337
799	343
800	346
801	347
802	349
803	349
804	354
805	355
806	357
807	362
808	364
809	368
810	375
811	375
812	378
813	378
814	379
815	379
816	382
817	388
818	392
819	393
820	395
821	404
822	408
823	408
824	418
825	420
826	422
827	424
828	424
829	429
830	430
831	430
832	430
833	431
834	435
835	438
836	439
837	442
838	442
839	443
840	443
841	444
842	446
843	449
844	451
845	454
846	454
847	459
848	462
849	469
850	478
851	480
852	480
853	496
854	497
855	499
856	505
857	507
858	511
859	513
860	513
861	519
862	522
863	538
864	542
865	554
866	554
867	563
868	565
869	576
870	594
871	603
872	605
873	605
874	607
875	620
876	624
877	626
878	633
879	634
880	635
881	637
882	647
883	649
884	650
885	673
886	685
887	685
888	695
889	698
890	699
891	700
892	701
893	724
894	727
895	737
896	739
897	748
898	764
899	764
900	769
901	787
902	791
903	792
904	812
905	833
906	837
907	839
908	847
909	869
910	882
911	897
912	911
913	930
914	931
915	992
915	1001


==> plots/iclr_timit_test_Sep18_0.csv <==
call,result,"time [s]","memory [MB]","certificate size [gates]","minimized certificate size [gates]",restarts,conflicts,decisions,propagations,"pure variables"
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query05_1133n.qdimacs,20,0.0,2.35546875,None,None,0,0,4,23,16
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query45_axquery_1133n.qdimacs,10,0.0,2.34375,None,None,0,0,3,43,34
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query33_1133n.qdimacs,20,0.0,2.34765625,None,None,0,0,3,37,33
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query15_query71_1133.qdimacs,10,0.0,2.3828125,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query64_1133n.qdimacs,20,0.0,2.328125,None,None,0,0,2,20,6
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query24_query05_1133n.qdimacs,20,0.0,2.40234375,None,None,0,0,23,61,48
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query07_query25_1133n.qdimacs,20,0.43,4.73828125,None,None,9,0,1411,8021,7445
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query07_query51_1133n.qdimacs,20,2.7,10.83203125,None,None,25,0,8567,31631,29034
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_query05_1133n.qdimacs,20,2.87,10.86328125,None,None,28,0,4206,7201,6278
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_query11_1133n.qdimacs,20,4.39,12.77734375,None,None,29,0,4617,8407,7525
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query21_query54_1133n.qdimacs,20,16.7,33.60546875,None,None,45,0,21173,108001,95992
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query02_query02_1133n.qdimacs,20,0.04,2.80078125,None,None,4,0,107,505,436
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/reachqu_query07_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query57_query49_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/eequery_query55_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/reachqu_query04_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query31_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query06_query71_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query60_query08_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query49_query55_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query71_query36_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query15_query44_1133.qdimacs,10,0.0,2.4609375,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query31_query42_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/axquery_query45_1133n.qdimacs,20,0.0,2.625,None,None,3,0,29,122,102
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query51_query05_1133n.qdimacs,10,0.13,3.65234375,None,None,9,0,665,1458,1363
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query01_query48_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/ntrivil_query52_1133n.qdimacs,20,0.57,5.20703125,None,None,13,0,1738,3930,3490
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query45_query01_1133n.qdimacs,10,1.68,8.65234375,None,None,30,0,4013,3780,3280
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_exquery_1133n.qdimacs,10,0.13,3.953125,None,None,10,0,814,843,724
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query06_query08_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query25_query64_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query60_query09_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_trivial_1133n.qdimacs,10,0.03,3.0078125,None,None,5,0,198,643,576
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_query04_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/axquery_query31_1133n.qdimacs,10,24.36,25.83203125,None,None,52,0,10701,9148,8633
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trivial_query11_1133n.qdimacs,20,0.82,5.78515625,None,None,13,0,2365,2682,2370
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query11_query09_1133n.qdimacs,10,123.66,58.24609375,None,None,73,0,28827,27032,24470
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/axquery_query10_1133n.qdimacs,20,137.69,52.99609375,None,None,82,0,20289,8864,8228
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query01_query04_1133n.qdimacs,10,29.09,31.6796875,None,None,67,0,16648,13315,11310
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query04_query04_1133n.qdimacs,20,3.5,11.859375,None,None,30,0,5093,6772,6182
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query34_query05_1133n.qdimacs,10,3.27,11.8125,None,None,30,0,6384,9057,5286
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query24_1133.qdimacs,10,0.0,2.078125,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query50_1133n.qdimacs,10,4.5,24.51953125,None,None,15,0,38049,57003,50145
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query10_query15_1133n.qdimacs,10,0.02,2.86328125,None,None,2,0,49,592,574
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query10_query31_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query51_eequery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query60_trivial_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query03_query60_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query55_query36_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query64_query71_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query57_query25_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/exquery_query05_1133n.qdimacs,20,0.1,3.40625,None,None,8,0,454,788,745
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query23_eequery_1133n.qdimacs,20,0.0,2.5546875,None,None,0,0,22,48,47
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query23_query71_1133n.qdimacs,20,0.02,2.875,None,None,3,0,110,689,645
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query49_query48_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query64_query52_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/nreachq_query51_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query54_query25_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query50_query52_1133n.qdimacs,10,1.05,6.765625,None,None,14,0,2545,4461,4000
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query01_query11_1133n.qdimacs,10,3.86,11.44140625,None,None,27,0,6191,4954,4320
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/ntrivil_query49_1133n.qdimacs,20,1.49,8.85546875,None,None,15,0,3023,18408,17477
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query26_query42_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query57_query21_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query64_trivial_1133n.qdimacs,10,0.02,2.87890625,None,None,3,0,137,523,501
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/falsequ_query04_1133n.qdimacs,20,0.0,2.29296875,None,None,0,0,6,21,20
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query48_query51_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query36_axquery_1133n.qdimacs,10,0.0,2.46875,None,None,1,0,17,131,119
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query07_query44_1133n.qdimacs,20,14.64,40.2578125,None,None,44,0,22669,103019,93628
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_query54_1133n.qdimacs,10,52.54,47.1484375,None,None,53,0,25550,29364,26220
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query45_query27_1133n.qdimacs,10,1.18,7.390625,None,None,24,0,2398,3761,3518
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query25_query52_1133n.qdimacs,10,134.69,64.109375,None,None,76,0,35181,56552,48744
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query11_query01_1133n.qdimacs,10,0.0,2.53515625,None,None,0,0,25,294,254
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query06_query45_1133n.qdimacs,10,3.18,16.0625,None,None,15,0,20028,26952,25419
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trivial_ntrivil_1133n.qdimacs,20,0.13,3.53515625,None,None,8,0,453,3172,2914
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/eequery_ntrivil_1133n.qdimacs,10,0.01,2.6171875,None,None,2,0,38,242,233
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query06_axquery_1133n.qdimacs,10,0.13,3.55859375,None,None,8,0,1134,3443,2940
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query71_query21_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query51_axquery_1133n.qdimacs,10,0.0,2.34765625,None,None,0,0,4,63,50
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trivial_query02_1133n.qdimacs,20,0.12,3.35546875,None,None,8,0,733,1657,1372
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query33_query11_1133n.qdimacs,10,29.44,34.36328125,None,None,50,0,19479,40037,31232
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query03_query27_1133n.qdimacs,20,331.44,95.9375,None,None,94,0,38523,186833,150132
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query45_query58_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query60_query15_1133n.qdimacs,10,0.0,2.36328125,None,None,0,0,4,127,116
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query54_query09_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query48_ntrivil_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_query07_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query34_query51_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query06_query04_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query21_query26_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query01_query51_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query36_query54_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query30_query21_1133.qdimacs,10,0.0,2.08984375,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query26_query09_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_query02_1133n.qdimacs,10,33.14,36.69140625,None,None,44,0,31584,73908,66820
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/ntrivil_query02_1133n.qdimacs,20,0.04,2.85546875,None,None,5,0,225,843,707
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query36_query26_1133n.qdimacs,10,1.0,7.328125,None,None,24,0,3203,7165,5427
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query04_query54_1133n.qdimacs,10,1.66,7.93359375,None,None,17,0,5489,4747,4081
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query34_query64_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query55_query26_1133n.qdimacs,10,0.4,5.26953125,None,None,14,0,2058,2368,1801
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query36_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query54_query57_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query02_query36_1133n.qdimacs,10,210.74,77.1953125,None,None,76,0,38038,36001,33664
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query11_query03_1133n.qdimacs,10,182.4,78.0078125,None,None,77,0,37312,36577,33986
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query24_reachqu_1133n.qdimacs,20,0.0,2.66015625,None,None,0,0,3,102,92
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query45_query48_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_nxquery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/nxquery_query10_1133n.qdimacs,20,1.76,8.48046875,None,None,27,0,3100,4425,3979
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query55_query11_1133n.qdimacs,10,0.86,7.36328125,None,None,13,0,3575,5371,4663
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_nxquery_1133n.qdimacs,20,0.0,2.3125,None,None,0,0,4,11,10
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/eequery_eequery_1133n.qdimacs,20,219.47,75.34765625,None,None,76,0,29733,61622,58210
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_reachqu_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query71_query05_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query42_nxquery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query57_query51_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query26_query25_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query48_query08_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/axquery_query49_1133n.qdimacs,20,3.88,11.28125,None,None,29,0,3384,5983,5652
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query04_query25_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query71_query34_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query01_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query50_query42_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query09_ntrivil_1133n.qdimacs,20,42.04,58.30859375,None,None,57,0,31906,198421,177254
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/nxquery_axquery_1133n.qdimacs,20,0.0,2.40625,None,None,1,0,17,50,44
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_eequery_1133n.qdimacs,20,0.0,2.34375,None,None,0,0,2,18,6
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query26_query06_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query21_query10_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_query05_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/nxquery_query44_1133n.qdimacs,10,243.04,84.546875,None,None,79,0,31910,22786,21449
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query02_query07_1133n.qdimacs,10,0.05,3.140625,None,None,5,0,148,982,939
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query57_reachqu_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/falsequ_eequery_1133n.qdimacs,20,0.0,2.390625,None,None,0,0,6,22,21
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query48_nxquery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query09_query34_1133n.qdimacs,10,5.54,32.0546875,None,None,15,0,35477,101847,97309
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query34_exquery_1133n.qdimacs,10,1.66,9.55859375,None,None,29,0,5717,6691,3579
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/reachqu_axquery_1133n.qdimacs,10,1.98,15.0546875,None,None,15,0,21019,30957,29242
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query25_query49_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_query60_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query34_eequery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query15_1133n.qdimacs,10,0.01,2.7265625,None,None,0,0,20,500,464
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query26_trivial_1133n.qdimacs,10,0.01,2.609375,None,None,2,0,68,147,134
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query21_query45_1133n.qdimacs,20,2.22,10.96484375,None,None,16,0,5380,29347,26050
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query48_query42_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query55_query55_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query04_nreachq_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/falsequ_query30_1133.qdimacs,10,0.0,2.02734375,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query25_query60_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query02_trivial_1133n.qdimacs,10,0.0,2.53515625,None,None,1,0,31,148,126
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query04_query44_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query31_query60_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query10_query64_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query50_query09_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query24_query49_1133n.qdimacs,20,0.0,2.64453125,None,None,0,0,5,82,81
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query03_query42_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query49_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/reachqu_query36_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/exquery_query42_1133n.qdimacs,10,238.98,84.58984375,None,None,79,0,31910,22786,21449
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query25_query50_1133n.qdimacs,10,0.01,2.8203125,None,None,1,0,98,208,180
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query08_query57_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query42_1133n.qdimacs,20,0.0,2.41015625,None,None,0,0,2,41,29
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query33_query48_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/nreachq_query26_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query71_query26_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query26_1133n.qdimacs,20,0.0,2.25390625,None,None,0,0,2,12,6
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/falsequ_query42_1133n.qdimacs,20,0.0,2.38671875,None,None,0,0,4,38,28
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query24_query08_1133n.qdimacs,20,0.0,2.51171875,None,None,0,0,11,87,77
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query49_ntrivil_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query49_axquery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query49_eequery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query31_ntrivil_1133n.qdimacs,10,0.01,2.66796875,None,None,2,0,50,322,301
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query09_query15_1133n.qdimacs,10,0.0,2.48828125,None,None,0,0,5,191,184
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query03_query15_1133n.qdimacs,10,0.0,2.4453125,None,None,0,0,2,83,78
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query64_axquery_1133n.qdimacs,10,0.0,2.5703125,None,None,1,0,51,224,210
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query64_query57_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query64_query54_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/eequery_query44_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query15_query42_1133.qdimacs,10,0.0,2.3828125,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query31_1133n.qdimacs,20,0.0,2.31640625,None,None,0,0,2,15,6
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/reachqu_query50_1133n.qdimacs,10,2.26,16.3046875,None,None,15,0,15437,66766,61446
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query21_query30_1133n.qdimacs,10,0.0,2.44921875,None,None,0,0,6,75,74
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query36_query42_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/reachqu_query10_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/ntrivil_query54_1133n.qdimacs,20,4.44,12.75,None,None,28,0,7027,23606,22265
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query51_query10_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query06_query07_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query24_query34_1133n.qdimacs,20,0.01,2.7890625,None,None,1,0,45,298,282
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query03_query07_1133n.qdimacs,10,134.97,59.3671875,None,None,63,0,34475,122889,102983
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_nreachq_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query51_query49_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query52_query33_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query10_query25_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query71_query60_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query42_query06_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_query51_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query04_query60_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query49_query02_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query42_eequery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query48_query58_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/nreachq_query10_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query03_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query25_query57_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None


==> plots/iclr_timit_test_Sep18_0.dat <==
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.0
33	0.0
34	0.0
35	0.01
36	0.01
37	0.01
38	0.01
39	0.01
40	0.01
41	0.02
42	0.02
43	0.02
44	0.03
45	0.04
46	0.04
47	0.05
48	0.1
49	0.12
50	0.13
51	0.13
52	0.13
53	0.13
54	0.4
55	0.43
56	0.57
57	0.82
58	0.86
59	1.0
60	1.05
61	1.18
62	1.49
63	1.66
64	1.66
65	1.68
66	1.76
67	1.98
68	2.22
69	2.26
70	2.7
71	2.87
72	3.18
73	3.27
74	3.5
75	3.86
76	3.88
77	4.39
78	4.44
79	4.5
80	5.54
81	14.64
82	16.7
83	24.36
84	29.09
85	29.44
86	33.14
87	42.04
88	52.54
89	123.66
90	134.69
91	134.97
92	137.69
93	182.4
94	210.74
95	219.47
96	238.98
97	243.04
98	331.44
99  6000.0


==> plots/iclr_timit_test_Sep19_0.csv <==
call,result,"time [s]","memory [MB]","certificate size [gates]","minimized certificate size [gates]",restarts,conflicts,decisions,propagations,"pure variables"
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query45_axquery_1133n.qdimacs,10,0.0,2.30078125,None,None,0,0,3,43,34
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query05_1133n.qdimacs,20,0.0,2.34765625,None,None,0,0,4,23,16
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query33_1133n.qdimacs,20,0.0,2.39453125,None,None,0,0,3,37,33
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query15_query71_1133.qdimacs,10,0.0,2.3046875,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query64_1133n.qdimacs,20,0.0,2.30078125,None,None,0,0,2,20,6
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query24_query05_1133n.qdimacs,20,0.0,2.375,None,None,0,0,23,61,48
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query07_query25_1133n.qdimacs,20,0.34,4.74609375,None,None,9,0,1411,8021,7445
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query07_query51_1133n.qdimacs,20,2.66,10.890625,None,None,25,0,8567,31631,29034
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_query05_1133n.qdimacs,20,2.88,10.88671875,None,None,28,0,4206,7201,6278
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_query11_1133n.qdimacs,20,4.32,12.765625,None,None,29,0,4617,8407,7525
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query21_query54_1133n.qdimacs,20,16.48,33.62890625,None,None,45,0,21173,108001,95992
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query02_query02_1133n.qdimacs,20,0.04,2.796875,None,None,4,0,107,505,436
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/eequery_query55_1133n.qdimacs,10,2358.12,166.6875,None,None,145,0,81353,74342,68811
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query31_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/reachqu_query07_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query57_query49_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/reachqu_query04_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query60_query08_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query06_query71_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query49_query55_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query71_query36_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query15_query44_1133.qdimacs,10,0.0,2.3984375,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query31_query42_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/axquery_query45_1133n.qdimacs,20,0.0,2.60546875,None,None,3,0,29,122,102
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query51_query05_1133n.qdimacs,10,0.13,3.6640625,None,None,9,0,665,1458,1363
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query01_query48_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/ntrivil_query52_1133n.qdimacs,20,0.55,5.140625,None,None,13,0,1738,3930,3490
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query45_query01_1133n.qdimacs,10,1.7,8.64453125,None,None,30,0,4013,3780,3280
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_exquery_1133n.qdimacs,10,0.13,3.99609375,None,None,10,0,814,843,724
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query06_query08_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query25_query64_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query60_query09_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_trivial_1133n.qdimacs,10,0.05,3.08203125,None,None,5,0,198,643,576
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_query04_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/axquery_query31_1133n.qdimacs,10,24.14,25.82421875,None,None,52,0,10701,9148,8633
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trivial_query11_1133n.qdimacs,20,0.88,5.9140625,None,None,13,0,2365,2682,2370
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query11_query09_1133n.qdimacs,10,119.12,58.1640625,None,None,73,0,28827,27032,24470
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/axquery_query10_1133n.qdimacs,20,137.87,52.96484375,None,None,82,0,20289,8864,8228
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query01_query04_1133n.qdimacs,10,29.27,31.8984375,None,None,67,0,16648,13315,11310
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query04_query04_1133n.qdimacs,20,3.44,11.89453125,None,None,30,0,5093,6772,6182
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query34_query05_1133n.qdimacs,10,3.26,11.82421875,None,None,30,0,6384,9057,5286
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query24_1133.qdimacs,10,0.0,2.078125,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query50_1133n.qdimacs,10,4.39,24.4921875,None,None,15,0,38049,57003,50145
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query10_query15_1133n.qdimacs,10,0.02,2.83203125,None,None,2,0,49,592,574
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query60_trivial_1133n.qdimacs,10,1855.41,181.75390625,None,None,142,0,86999,164802,117108
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query10_query31_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query25_query52_1133n.qdimacs,10,133.82,64.0859375,None,None,76,0,35181,56552,48744
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/exquery_query05_1133n.qdimacs,20,0.08,3.34375,None,None,8,0,454,788,745
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query51_eequery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query03_query60_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query64_query71_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query55_query36_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query57_query25_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query23_eequery_1133n.qdimacs,20,0.0,2.6328125,None,None,0,0,22,48,47
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query23_query71_1133n.qdimacs,20,0.03,2.90234375,None,None,3,0,110,689,645
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query49_query48_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query50_query52_1133n.qdimacs,10,1.06,6.76171875,None,None,14,0,2545,4461,4000
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query64_query52_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/nreachq_query51_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query54_query25_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/ntrivil_query49_1133n.qdimacs,20,1.51,8.8828125,None,None,15,0,3023,18408,17477
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query01_query11_1133n.qdimacs,10,3.97,11.44921875,None,None,27,0,6191,4954,4320
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query26_query42_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query64_trivial_1133n.qdimacs,10,0.03,2.83203125,None,None,3,0,137,523,501
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/falsequ_query04_1133n.qdimacs,20,0.0,2.24609375,None,None,0,0,6,21,20
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query57_query21_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query36_axquery_1133n.qdimacs,10,0.0,2.48828125,None,None,1,0,17,131,119
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query48_query51_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query07_query44_1133n.qdimacs,20,14.67,40.2890625,None,None,44,0,22669,103019,93628
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query45_query27_1133n.qdimacs,10,1.19,7.44140625,None,None,24,0,2398,3761,3518
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_query54_1133n.qdimacs,10,52.48,47.0625,None,None,53,0,25550,29364,26220
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query11_query01_1133n.qdimacs,10,0.0,2.4296875,None,None,0,0,25,294,254
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query06_query45_1133n.qdimacs,10,3.2,16.1875,None,None,15,0,20028,26952,25419
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trivial_ntrivil_1133n.qdimacs,20,0.13,3.53515625,None,None,8,0,453,3172,2914
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/eequery_ntrivil_1133n.qdimacs,10,0.01,2.57421875,None,None,2,0,38,242,233
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query06_axquery_1133n.qdimacs,10,0.15,3.58984375,None,None,8,0,1134,3443,2940
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query71_query21_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query51_axquery_1133n.qdimacs,10,0.0,2.3515625,None,None,0,0,4,63,50
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trivial_query02_1133n.qdimacs,20,0.12,3.36328125,None,None,8,0,733,1657,1372
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query33_query11_1133n.qdimacs,10,29.08,34.4375,None,None,50,0,19479,40037,31232
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query03_query27_1133n.qdimacs,20,329.99,95.90234375,None,None,94,0,38523,186833,150132
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query26_query09_1133n.qdimacs,10,1741.62,135.828125,None,None,144,0,58599,28575,23483
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query60_query15_1133n.qdimacs,10,0.0,2.4140625,None,None,0,0,4,127,116
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query45_query58_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query02_query36_1133n.qdimacs,10,202.09,77.4296875,None,None,76,0,38038,36001,33664
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_reachqu_1133n.qdimacs,10,638.98,116.08203125,None,None,131,0,52608,26363,21631
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query54_query09_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query36_query54_1133n.qdimacs,10,3418.25,330.1015625,None,None,177,0,143600,205171,168233
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_query02_1133n.qdimacs,10,33.05,36.8515625,None,None,44,0,31584,73908,66820
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query48_ntrivil_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_query07_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query30_query21_1133.qdimacs,10,0.0,2.1328125,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query34_query51_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query06_query04_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/ntrivil_query02_1133n.qdimacs,20,0.03,2.8046875,None,None,5,0,225,843,707
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query36_query26_1133n.qdimacs,10,0.94,7.3984375,None,None,24,0,3203,7165,5427
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query21_query26_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query01_query51_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query04_query54_1133n.qdimacs,10,1.72,7.9921875,None,None,17,0,5489,4747,4081
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query55_query26_1133n.qdimacs,10,0.4,5.203125,None,None,14,0,2058,2368,1801
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query34_query64_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query36_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query54_query57_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query24_reachqu_1133n.qdimacs,20,0.0,2.6484375,None,None,0,0,3,102,92
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query11_query03_1133n.qdimacs,10,180.86,77.7265625,None,None,77,0,37312,36577,33986
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query45_query48_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/nxquery_query10_1133n.qdimacs,20,1.82,8.4453125,None,None,27,0,3100,4425,3979
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query55_query11_1133n.qdimacs,10,0.86,7.35546875,None,None,13,0,3575,5371,4663
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_nxquery_1133n.qdimacs,20,0.0,2.3203125,None,None,0,0,4,11,10
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_nxquery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/eequery_eequery_1133n.qdimacs,20,216.46,75.2578125,None,None,76,0,29733,61622,58210
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query71_query05_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query42_nxquery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query57_query51_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/axquery_query49_1133n.qdimacs,20,3.95,11.328125,None,None,29,0,3384,5983,5652
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query26_query25_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query26_query06_1133n.qdimacs,10,3529.59,200.82421875,None,None,173,0,84885,51411,46142
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query48_query08_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query04_query25_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query71_query34_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query01_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query50_query42_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/nxquery_axquery_1133n.qdimacs,20,0.0,2.41015625,None,None,1,0,17,50,44
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_eequery_1133n.qdimacs,20,0.0,2.37109375,None,None,0,0,2,18,6
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query21_query10_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query09_ntrivil_1133n.qdimacs,20,42.23,58.234375,None,None,57,0,31906,198421,177254
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_query05_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query57_reachqu_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query02_query07_1133n.qdimacs,10,0.05,3.11328125,None,None,5,0,148,982,939
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/nxquery_query44_1133n.qdimacs,10,257.94,84.67578125,None,None,79,0,31910,22786,21449
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/falsequ_eequery_1133n.qdimacs,20,0.0,2.34765625,None,None,0,0,6,22,21
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query48_nxquery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query09_query34_1133n.qdimacs,10,5.57,32.0,None,None,15,0,35477,101847,97309
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query34_exquery_1133n.qdimacs,10,1.6,9.58984375,None,None,29,0,5717,6691,3579
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/reachqu_axquery_1133n.qdimacs,10,1.93,15.08203125,None,None,15,0,21019,30957,29242
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query55_query55_1133n.qdimacs,20,627.15,130.33984375,None,None,99,0,71593,48832,38742
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query15_1133n.qdimacs,10,0.01,2.734375,None,None,0,0,20,500,464
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query25_query49_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query26_trivial_1133n.qdimacs,10,0.01,2.66796875,None,None,2,0,68,147,134
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query50_query09_1133n.qdimacs,10,640.32,121.0859375,None,None,93,0,46673,94550,88994
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query21_query45_1133n.qdimacs,20,2.22,10.88671875,None,None,16,0,5380,29347,26050
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query05_query60_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query04_nreachq_1133n.qdimacs,10,2142.33,183.75,None,None,196,0,83298,37423,30965
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query34_eequery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/falsequ_query30_1133.qdimacs,10,0.0,1.98046875,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query48_query42_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query02_trivial_1133n.qdimacs,10,0.0,2.51953125,None,None,1,0,31,148,126
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query49_ntrivil_1133n.qdimacs,10,1329.15,215.984375,None,None,114,0,117562,531921,441719
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query25_query60_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query04_query44_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query31_query60_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query24_query49_1133n.qdimacs,20,0.0,2.62890625,None,None,0,0,5,82,81
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query10_query64_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query03_query42_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query49_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/reachqu_query36_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query25_query50_1133n.qdimacs,10,0.01,2.80859375,None,None,1,0,98,208,180
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/exquery_query42_1133n.qdimacs,10,243.57,84.55859375,None,None,79,0,31910,22786,21449
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query42_1133n.qdimacs,20,0.0,2.33203125,None,None,0,0,2,41,29
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query08_query57_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query33_query48_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/nreachq_query26_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query26_1133n.qdimacs,20,0.0,2.33203125,None,None,0,0,2,12,6
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/falsequ_query42_1133n.qdimacs,20,0.0,2.41015625,None,None,0,0,4,38,28
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query24_query08_1133n.qdimacs,20,0.0,2.5625,None,None,0,0,11,87,77
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query71_query26_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query49_axquery_1133n.qdimacs,10,2910.8,230.62890625,None,None,150,0,92523,360279,280480
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query52_query33_1133n.qdimacs,10,1273.14,156.1796875,None,None,128,0,80705,94838,84715
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query31_ntrivil_1133n.qdimacs,10,0.01,2.65234375,None,None,2,0,50,322,301
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query09_query15_1133n.qdimacs,10,0.0,2.5546875,None,None,0,0,5,191,184
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query03_query15_1133n.qdimacs,10,0.0,2.3671875,None,None,0,0,2,83,78
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query64_axquery_1133n.qdimacs,10,0.0,2.6015625,None,None,1,0,51,224,210
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query49_eequery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query64_query57_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query64_query54_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query15_query42_1133.qdimacs,10,0.0,2.390625,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/trueque_query31_1133n.qdimacs,20,0.0,2.3671875,None,None,0,0,2,15,6
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/reachqu_query50_1133n.qdimacs,10,2.23,16.296875,None,None,15,0,15437,66766,61446
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query21_query30_1133n.qdimacs,10,0.0,2.421875,None,None,0,0,6,75,74
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/eequery_query44_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query36_query42_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/reachqu_query10_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/ntrivil_query54_1133n.qdimacs,20,4.47,12.76171875,None,None,28,0,7027,23606,22265
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query51_query10_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query24_query34_1133n.qdimacs,20,0.01,2.71875,None,None,1,0,45,298,282
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query03_query07_1133n.qdimacs,10,135.51,59.30859375,None,None,63,0,34475,122889,102983
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query06_query07_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_nreachq_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query51_query49_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query10_query25_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query71_query60_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query42_query06_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query58_query51_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query04_query60_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query49_query02_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query42_eequery_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query48_query58_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/nreachq_query10_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query44_query03_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None
./cadet --cegar -v 1  ../synthetic_qbf_formulas/reduction-finding-test/query25_query57_1133n.qdimacs,-15,None,None,None,None,None,None,None,None,None


==> plots/iclr_timit_test_Sep19_0.dat <==
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.0
33	0.0
34	0.0
35	0.01
36	0.01
37	0.01
38	0.01
39	0.01
40	0.01
41	0.02
42	0.03
43	0.03
44	0.03
45	0.04
46	0.05
47	0.05
48	0.08
49	0.12
50	0.13
51	0.13
52	0.13
53	0.15
54	0.34
55	0.4
56	0.55
57	0.86
58	0.88
59	0.94
60	1.06
61	1.19
62	1.51
63	1.6
64	1.7
65	1.72
66	1.82
67	1.93
68	2.22
69	2.23
70	2.66
71	2.88
72	3.2
73	3.26
74	3.44
75	3.95
76	3.97
77	4.32
78	4.39
79	4.47
80	5.57
81	14.67
82	16.48
83	24.14
84	29.08
85	29.27
86	33.05
87	42.23
88	52.48
89	119.12
90	133.82
91	135.51
92	137.87
93	180.86
94	202.09
95	216.46
96	243.57
97	257.94
98	329.99
99	627.15
100	638.98
101	640.32
102	1273.14
103	1329.15
104	1741.62
105	1855.41
106	2142.33
107	2358.12
108	2910.8
109	3418.25
110	3529.59


==> plots/iter02k.dat <==
number_of_formulas      decisions
0	1
1	1
2	2
3	3
4	3
5	3
6	3
7	3
8	3
9	5
10	5
11	7
12	7
13	8
14	8
15	8
16	9
17	10
18	11
19	17
20	17
21	20
22	20
23	21
24	27
25	38
26	40
27	43
28	51
29	97
30	118
31	135
32	169
33	199
34	205
35	244
36	296
37	355
38	475
39	486
40	554
41	696
42	744
43	839
44	1168
45	1867
46	1930
47	2000


==> plots/random_on_hard.dat <==
number_of_formulas      decisions
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	2
13	2
14	2
15	2
16	2
17	2
18	2
19	2
20	2
21	2
22	2
23	3
24	3
25	3
26	3
27	3
28	3
29	4
30	4
31	4
32	4
33	4
34	4
35	4
36	4
37	4
38	5
39	5
40	5
41	5
42	5
43	5
44	5
45	5
46	5
47	5
48	5
49	5
50	5
51	5
52	5
53	6
54	6
55	6
56	6
57	6
58	6
59	6
60	6
61	6
62	7
63	7
64	7
65	7
66	7
67	7
68	7
69	7
70	7
71	7
72	7
73	8
74	8
75	8
76	8
77	8
78	8
79	8
80	8
81	8
82	8
83	8
84	9
85	9
86	9
87	9
88	9
89	9
90	9
91	9
92	9
93	9
94	10
95	10
96	10
97	10
98	10
99	10
100	10
101	11
102	11
103	11
104	11
105	11
106	11
107	11
108	11
109	11
110	11
111	12
112	12
113	12
114	12
115	12
116	12
117	12
118	13
119	13
120	13
121	13
122	13
123	13
124	13
125	13
126	13
127	13
128	13
129	13
130	13
131	13
132	13
133	13
134	13
135	13
136	14
137	14
138	14
139	14
140	14
141	14
142	14
143	14
144	14
145	14
146	14
147	14
148	14
149	15
150	15
151	15
152	15
153	15
154	15
155	15
156	15
157	15
158	15
159	15
160	15
161	15
162	15
163	15
164	15
165	16
166	16
167	16
168	16
169	16
170	16
171	16
172	16
173	16
174	16
175	16
176	16
177	16
178	16
179	16
180	16
181	16
182	16
183	16
184	16
185	17
186	17
187	17
188	17
189	17
190	17
191	17
192	17
193	17
194	17
195	17
196	17
197	18
198	18
199	18
200	18
201	18
202	18
203	18
204	18
205	18
206	18
207	19
208	19
209	19
210	19
211	19
212	19
213	19
214	19
215	19
216	20
217	20
218	20
219	20
220	20
221	20
222	20
223	20
224	20
225	20
226	20
227	20
228	20
229	20
230	20
231	20
232	21
233	21
234	21
235	21
236	21
237	21
238	21
239	21
240	22
241	22
242	22
243	22
244	22
245	22
246	22
247	22
248	23
249	23
250	23
251	23
252	23
253	23
254	23
255	23
256	24
257	24
258	24
259	24
260	24
261	24
262	25
263	25
264	25
265	26
266	26
267	26
268	27
269	27
270	27
271	27
272	27
273	27
274	27
275	27
276	27
277	27
278	27
279	27
280	27
281	28
282	28
283	28
284	28
285	28
286	28
287	28
288	28
289	29
290	29
291	29
292	29
293	29
294	29
295	29
296	29
297	30
298	30
299	30
300	30
301	30
302	31
303	31
304	31
305	31
306	31
307	32
308	32
309	32
310	32
311	32
312	32
313	32
314	32
315	32
316	32
317	32
318	33
319	33
320	33
321	33
322	33
323	33
324	33
325	33
326	33
327	33
328	33
329	33
330	33
331	34
332	34
333	34
334	34
335	34
336	35
337	35
338	35
339	35
340	35
341	35
342	35
343	35
344	36
345	36
346	36
347	36
348	37
349	37
350	37
351	37
352	37
353	37
354	37
355	37
356	37
357	38
358	38
359	38
360	38
361	38
362	39
363	39
364	39
365	39
366	40
367	40
368	40
369	40
370	40
371	40
372	40
373	40
374	40
375	40
376	40
377	41
378	41
379	41
380	41
381	41
382	41
383	41
384	41
385	41
386	42
387	42
388	42
389	43
390	43
391	43
392	43
393	43
394	43
395	44
396	44
397	44
398	44
399	44
400	44
401	44
402	45
403	45
404	45
405	45
406	45
407	46
408	46
409	46
410	46
411	46
412	46
413	47
414	47
415	47
416	47
417	47
418	47
419	47
420	48
421	48
422	48
423	48
424	48
425	48
426	49
427	49
428	49
429	49
430	49
431	49
432	49
433	50
434	50
435	50
436	51
437	51
438	51
439	51
440	51
441	51
442	51
443	51
444	52
445	52
446	52
447	52
448	52
449	52
450	53
451	53
452	53
453	53
454	53
455	53
456	53
457	53
458	54
459	54
460	54
461	54
462	54
463	54
464	54
465	55
466	55
467	55
468	56
469	56
470	56
471	56
472	56
473	56
474	57
475	57
476	57
477	57
478	58
479	58
480	59
481	59
482	60
483	60
484	60
485	60
486	60
487	61
488	61
489	61
490	61
491	61
492	61
493	61
494	61
495	61
496	62
497	62
498	62
499	62
500	62
501	62
502	63
503	63
504	63
505	63
506	63
507	64
508	64
509	64
510	64
511	64
512	65
513	65
514	65
515	65
516	65
517	66
518	66
519	66
520	66
521	66
522	66
523	67
524	67
525	67
526	67
527	68
528	68
529	68
530	68
531	68
532	68
533	68
534	68
535	69
536	69
537	69
538	69
539	70
540	70
541	71
542	71
543	72
544	72
545	72
546	72
547	73
548	73
549	73
550	74
551	74
552	75
553	75
554	75
555	75
556	75
557	75
558	76
559	76
560	76
561	77
562	77
563	77
564	77
565	77
566	77
567	78
568	78
569	78
570	79
571	79
572	79
573	80
574	80
575	81
576	81
577	81
578	81
579	81
580	81
581	81
582	82
583	82
584	82
585	83
586	83
587	83
588	83
589	84
590	84
591	84
592	84
593	84
594	84
595	84
596	85
597	85
598	85
599	85
600	85
601	85
602	86
603	86
604	87
605	88
606	89
607	89
608	89
609	89
610	89
611	89
612	90
613	90
614	90
615	90
616	90
617	91
618	91
619	91
620	91
621	92
622	93
623	94
624	94
625	95
626	95
627	96
628	96
629	96
630	96
631	97
632	97
633	97
634	97
635	97
636	98
637	98
638	99
639	99
640	99
641	100
642	100
643	100
644	101
645	101
646	101
647	102
648	102
649	102
650	105
651	105
652	105
653	105
654	106
655	107
656	107
657	107
658	108
659	108
660	108
661	109
662	109
663	109
664	109
665	109
666	109
667	110
668	110
669	110
670	110
671	110
672	111
673	112
674	112
675	113
676	113
677	113
678	114
679	115
680	115
681	115
682	116
683	116
684	116
685	116
686	117
687	118
688	118
689	118
690	118
691	119
692	119
693	119
694	119
695	119
696	120
697	120
698	120
699	121
700	121
701	121
702	122
703	124
704	124
705	125
706	125
707	125
708	125
709	125
710	125
711	128
712	128
713	128
714	129
715	130
716	130
717	130
718	130
719	130
720	131
721	132
722	132
723	132
724	133
725	133
726	133
727	133
728	134
729	135
730	135
731	135
732	135
733	135
734	135
735	137
736	138
737	139
738	140
739	140
740	141
741	141
742	142
743	142
744	143
745	144
746	146
747	147
748	148
749	148
750	149
751	149
752	150
753	151
754	151
755	151
756	153
757	154
758	156
759	157
760	157
761	157
762	158
763	158
764	158
765	159
766	160
767	161
768	161
769	161
770	162
771	162
772	164
773	164
774	164
775	165
776	166
777	166
778	167
779	167
780	168
781	168
782	169
783	169
784	170
785	170
786	173
787	174
788	174
789	175
790	176
791	178
792	178
793	179
794	180
795	180
796	181
797	182
798	184
799	184
800	185
801	187
802	187
803	188
804	188
805	188
806	188
807	190
808	193
809	195
810	195
811	195
812	196
813	196
814	198
815	199
816	200
817	200
818	200
819	202
820	206
821	206
822	207
823	207
824	210
825	212
826	213
827	215
828	216
829	217
830	217
831	217
832	218
833	219
834	222
835	222
836	224
837	224
838	224
839	228
840	228
841	228
842	229
843	229
844	230
845	230
846	233
847	233
848	236
849	236
850	236
851	236
852	239
853	239
854	242
855	244
856	245
857	248
858	249
859	252
860	254
861	254
862	259
863	260
864	268
865	268
866	272
867	274
868	274
869	275
870	276
871	276
872	279
873	283
874	283
875	290
876	297
877	299
878	303
879	303
880	304
881	306
882	307
883	311
884	314
885	316
886	322
887	323
888	325
889	333
890	339
891	339
892	346
893	351
894	353
895	354
896	356
897	358
898	361
899	361
900	368
901	375
902	375
903	377
904	380
905	397
906	397
907	399
908	401
909	406
910	407
911	414
912	415
913	420
914	421
915	423
916	429
917	433
918	439
919	439
920	440
921	441
922	444
923	446
924	451
925	453
926	459
927	462
928	464
929	473
930	485
931	497
932	506
933	507
934	512
935	515
936	516
937	519
938	525
939	531
940	535
941	536
942	538
943	560
944	563
945	576
946	593
947	621
948	633
949	643
950	664
951	665
952	678
953	687
954	692
955	736
956	782
957	789
958	797
959	819
960	828
961	831
962	832
963	846
964	855
965	898
966	923
967	923
968	954
969	977
970	993
970	1001


==> plots/random_on_words.dat <==
number_of_formulas      decisions
0	1
1	2
2	3
3	3
4	3
5	4
6	4
7	4
8	4
9	4
10	5
11	5
12	5
13	5
14	5
15	6
16	6
17	6
18	6
19	6
20	6
21	6
22	6
23	6
24	6
25	6
26	6
27	7
28	7
29	7
30	7
31	7
32	7
33	7
34	7
35	8
36	8
37	8
38	9
39	10
40	10
41	10
42	10
43	10
44	10
45	10
46	10
47	12
48	12
49	12
50	12
51	12
52	12
53	12
54	12
55	12
56	12
57	13
58	13
59	13
60	13
61	14
62	14
63	14
64	14
65	14
66	14
67	14
68	15
69	15
70	15
71	15
72	15
73	15
74	15
75	15
76	15
77	15
78	15
79	15
80	16
81	16
82	16
83	17
84	17
85	17
86	17
87	17
88	17
89	17
90	18
91	18
92	18
93	18
94	18
95	18
96	19
97	19
98	19
99	19
100	19
101	19
102	20
103	20
104	21
105	21
106	21
107	21
108	21
109	21
110	22
111	22
112	22
113	22
114	23
115	23
116	23
117	23
118	23
119	23
120	24
121	24
122	24
123	25
124	25
125	25
126	25
127	25
128	26
129	26
130	26
131	26
132	27
133	27
134	28
135	28
136	28
137	29
138	29
139	29
140	29
141	30
142	31
143	32
144	33
145	33
146	33
147	34
148	34
149	35
150	35
151	36
152	36
153	37
154	37
155	37
156	38
157	38
158	38
159	39
160	40
161	40
162	41
163	42
164	42
165	43
166	43
167	44
168	44
169	44
170	44
171	45
172	45
173	45
174	45
175	46
176	46
177	47
178	47
179	47
180	48
181	49
182	49
183	49
184	49
185	50
186	50
187	51
188	51
189	51
190	51
191	52
192	53
193	53
194	53
195	54
196	54
197	55
198	56
199	56
200	57
201	57
202	57
203	58
204	59
205	59
206	59
207	60
208	60
209	60
210	60
211	60
212	61
213	61
214	61
215	61
216	62
217	64
218	64
219	65
220	65
221	66
222	66
223	66
224	67
225	67
226	68
227	70
228	70
229	70
230	72
231	72
232	73
233	73
234	74
235	74
236	74
237	76
238	76
239	76
240	78
241	78
242	80
243	80
244	81
245	81
246	81
247	83
248	84
249	84
250	86
251	86
252	86
253	90
254	91
255	91
256	91
257	91
258	92
259	92
260	93
261	93
262	94
263	94
264	95
265	97
266	97
267	98
268	98
269	98
270	98
271	100
272	103
273	105
274	106
275	106
276	106
277	106
278	107
279	108
280	110
281	110
282	110
283	111
284	111
285	111
286	111
287	113
288	113
289	114
290	115
291	117
292	118
293	119
294	121
295	121
296	121
297	121
298	123
299	123
300	123
301	124
302	124
303	126
304	126
305	126
306	127
307	128
308	128
309	128
310	132
311	133
312	135
313	136
314	137
315	138
316	139
317	140
318	141
319	141
320	141
321	141
322	143
323	144
324	144
325	144
326	146
327	148
328	148
329	149
330	149
331	151
332	152
333	152
334	153
335	154
336	156
337	158
338	159
339	162
340	162
341	163
342	164
343	166
344	167
345	167
346	168
347	169
348	169
349	170
350	171
351	172
352	173
353	174
354	174
355	175
356	175
357	176
358	176
359	178
360	179
361	180
362	182
363	183
364	184
365	185
366	185
367	186
368	188
369	189
370	191
371	191
372	193
373	197
374	197
375	200
376	200
377	201
378	202
379	203
380	204
381	205
382	206
383	206
384	206
385	206
386	207
387	207
388	208
389	209
390	210
391	211
392	212
393	212
394	212
395	213
396	213
397	213
398	214
399	215
400	216
401	216
402	217
403	217
404	220
405	221
406	221
407	225
408	225
409	226
410	228
411	229
412	232
413	233
414	234
415	234
416	234
417	236
418	236
419	237
420	240
421	242
422	242
423	242
424	243
425	244
426	245
427	247
428	248
429	250
430	251
431	252
432	254
433	254
434	256
435	257
436	257
437	257
438	257
439	258
440	259
441	261
442	263
443	263
444	265
445	268
446	271
447	272
448	272
449	273
450	273
451	275
452	275
453	278
454	279
455	279
456	281
457	281
458	282
459	282
460	285
461	285
462	290
463	291
464	293
465	295
466	295
467	297
468	297
469	297
470	299
471	301
472	302
473	302
474	302
475	303
476	304
477	304
478	304
479	306
480	307
481	307
482	309
483	310
484	310
485	315
486	320
487	321
488	322
489	324
490	329
491	330
492	331
493	332
494	335
495	335
496	337
497	339
498	340
499	342
500	353
501	354
502	357
503	358
504	359
505	359
506	359
507	360
508	360
509	364
510	364
511	365
512	367
513	372
514	377
515	377
516	379
517	380
518	381
519	384
520	385
521	385
522	388
523	388
524	395
525	395
526	397
527	404
528	405
529	406
530	406
531	407
532	407
533	407
534	408
535	410
536	412
537	415
538	416
539	420
540	421
541	421
542	421
543	429
544	431
545	436
546	438
547	439
548	440
549	441
550	441
551	447
552	449
553	451
554	455
555	456
556	456
557	456
558	456
559	457
560	458
561	460
562	461
563	462
564	463
565	467
566	470
567	471
568	474
569	476
570	476
571	477
572	481
573	483
574	483
575	485
576	485
577	490
578	500
579	502
580	505
581	507
582	508
583	513
584	515
585	522
586	523
587	528
588	529
589	531
590	531
591	537
592	539
593	540
594	549
595	553
596	555
597	555
598	562
599	563
600	568
601	569
602	571
603	576
604	578
605	578
606	579
607	580
608	584
609	589
610	590
611	593
612	594
613	595
614	604
615	605
616	605
617	616
618	620
619	621
620	623
621	623
622	624
623	626
624	627
625	627
626	628
627	631
628	631
629	633
630	636
631	637
632	642
633	650
634	653
635	654
636	656
637	663
638	666
639	670
640	673
641	676
642	682
643	683
644	693
645	694
646	700
647	701
648	703
649	707
650	718
651	718
652	718
653	719
654	723
655	723
656	725
657	731
658	732
659	734
660	741
661	742
662	747
663	751
664	752
665	754
666	757
667	763
668	772
669	774
670	776
671	781
672	782
673	783
674	787
675	799
676	802
677	804
678	808
679	812
680	816
681	818
682	818
683	827
684	830
685	830
686	831
687	832
688	839
689	840
690	843
691	851
692	858
693	868
694	872
695	888
696	892
697	905
698	915
699	918
700	920
701	924
702	925
703	925
704	925
705	926
706	929
707	929
708	929
709	941
710	959
711	962
712	973
713	979
714	984
715	992
716	994
717	995
718	997
719	998
719	1001


==> plots/random_on_words10.dat <==
number_of_formulas      decisions
0	3
1	4
2	5
3	7
4	7
5	9
6	9
7	9
8	10
9	10
10	10
11	10
12	11
13	12
14	13
15	13
16	14
17	14
18	14
19	15
20	16
21	16
22	17
23	17
24	19
25	19
26	19
27	22
28	23
29	23
30	24
31	24
32	24
33	25
34	25
35	25
36	26
37	26
38	26
39	26
40	26
41	26
42	26
43	26
44	27
45	28
46	28
47	28
48	29
49	29
50	30
51	31
52	32
53	32
54	35
55	35
56	36
57	37
58	37
59	39
60	41
61	42
62	45
63	45
64	45
65	45
66	47
67	48
68	48
69	48
70	48
71	51
72	52
73	52
74	52
75	52
76	57
77	57
78	59
79	60
80	60
81	61
82	61
83	65
84	65
85	67
86	68
87	69
88	70
89	72
90	74
91	74
92	75
93	77
94	77
95	78
96	79
97	79
98	79
99	80
100	80
101	80
102	82
103	84
104	84
105	86
106	86
107	86
108	87
109	89
110	89
111	89
112	90
113	91
114	92
115	92
116	93
117	95
118	95
119	96
120	96
121	96
122	98
123	98
124	99
125	99
126	101
127	102
128	102
129	103
130	104
131	108
132	109
133	109
134	111
135	111
136	112
137	113
138	115
139	116
140	116
141	121
142	121
143	122
144	123
145	124
146	124
147	125
148	126
149	130
150	131
151	132
152	134
153	140
154	141
155	142
156	142
157	146
158	147
159	147
160	149
161	150
162	151
163	152
164	153
165	154
166	154
167	155
168	159
169	160
170	161
171	163
172	164
173	164
174	166
175	167
176	168
177	168
178	169
179	171
180	173
181	174
182	181
183	182
184	184
185	185
186	185
187	185
188	186
189	188
190	188
191	190
192	191
193	194
194	196
195	199
196	200
197	202
198	203
199	203
200	205
201	212
202	213
203	221
204	226
205	226
206	227
207	227
208	231
209	231
210	236
211	244
212	246
213	248
214	249
215	249
216	255
217	256
218	256
219	257
220	260
221	263
222	265
223	278
224	280
225	281
226	282
227	284
228	284
229	285
230	285
231	287
232	288
233	289
234	289
235	289
236	290
237	291
238	292
239	292
240	297
241	302
242	304
243	306
244	310
245	312
246	316
247	318
248	322
249	327
250	329
251	329
252	336
253	339
254	351
255	353
256	355
257	355
258	357
259	359
260	361
261	363
262	370
263	371
264	376
265	376
266	380
267	382
268	401
269	411
270	411
271	411
272	417
273	417
274	430
275	452
276	453
277	455
278	461
279	464
280	466
281	480
282	482
283	483
284	485
285	496
286	497
287	497
288	505
289	510
290	515
291	519
292	522
293	531
294	534
295	535
296	543
297	545
298	545
299	545
300	546
301	556
302	559
303	575
304	576
305	578
306	581
307	581
308	586
309	587
310	594
311	597
312	601
313	602
314	605
315	605
316	607
317	609
318	609
319	615
320	620
321	639
322	655
323	660
324	678
325	692
326	697
327	704
328	705
329	712
330	723
331	723
332	742
333	744
334	747
335	753
336	761
337	771
338	785
339	786
340	789
341	790
342	804
343	819
344	821
345	825
346	841
347	850
348	869
349	875
350	876
351	882
352	886
353	887
354	900
355	901
356	902
357	909
358	913
359	914
360	919
361	920
362	924
363	931
364	942
365	947
366	952
367	962
368	967
369	974
370	975
370	1001


==> plots/random_on_words12.dat <==
number_of_formulas      decisions
0	2
1	3
2	3
3	3
4	4
5	5
6	6
7	6
8	6
9	7
10	7
11	7
12	9
13	9
14	9
15	10
16	10
17	11
18	11
19	11
20	12
21	12
22	13
23	13
24	15
25	16
26	17
27	18
28	21
29	21
30	22
31	22
32	23
33	24
34	24
35	25
36	25
37	25
38	26
39	26
40	27
41	28
42	28
43	29
44	29
45	29
46	30
47	31
48	31
49	31
50	32
51	32
52	33
53	33
54	35
55	35
56	36
57	39
58	41
59	42
60	44
61	44
62	45
63	46
64	47
65	48
66	49
67	49
68	50
69	50
70	50
71	50
72	52
73	53
74	54
75	55
76	57
77	58
78	58
79	58
80	61
81	61
82	65
83	66
84	66
85	66
86	69
87	69
88	69
89	69
90	71
91	71
92	72
93	75
94	79
95	79
96	79
97	80
98	82
99	86
100	88
101	89
102	90
103	92
104	92
105	93
106	93
107	94
108	94
109	95
110	97
111	98
112	98
113	101
114	102
115	103
116	104
117	105
118	105
119	107
120	107
121	108
122	110
123	113
124	113
125	113
126	113
127	114
128	118
129	119
130	120
131	121
132	121
133	121
134	126
135	128
136	131
137	133
138	135
139	136
140	138
141	139
142	141
143	142
144	145
145	148
146	150
147	150
148	152
149	152
150	153
151	153
152	156
153	159
154	160
155	161
156	161
157	162
158	164
159	165
160	167
161	168
162	170
163	170
164	171
165	175
166	176
167	179
168	180
169	181
170	181
171	183
172	191
173	193
174	198
175	210
176	216
177	218
178	229
179	230
180	230
181	230
182	233
183	235
184	237
185	239
186	244
187	249
188	254
189	257
190	262
191	262
192	263
193	266
194	270
195	270
196	277
197	282
198	292
199	293
200	295
201	297
202	301
203	304
204	320
205	321
206	327
207	327
208	328
209	329
210	335
211	337
212	339
213	342
214	343
215	344
216	344
217	353
218	354
219	354
220	357
221	379
222	382
223	386
224	388
225	389
226	399
227	402
228	405
229	405
230	411
231	437
232	438
233	440
234	452
235	454
236	456
237	469
238	471
239	480
240	483
241	484
242	487
243	489
244	492
245	500
246	504
247	514
248	521
249	534
250	576
251	576
252	577
253	579
254	582
255	612
256	645
257	647
258	648
259	655
260	665
261	668
262	672
263	673
264	677
265	677
266	678
267	686
268	693
269	714
270	718
271	729
272	731
273	734
274	738
275	739
276	741
277	757
278	776
279	785
280	790
281	798
282	801
283	815
284	832
285	833
286	834
287	835
288	836
289	839
290	848
291	850
292	883
293	892
294	894
295	897
296	918
297	918
298	920
299	959
300	973
301	975
302	977
303	977
304	980
305	983
306	987
307	988
307	1001


==> plots/random_on_words22.dat <==
number_of_formulas      decisions
0	1
1	2
2	3
3	4
4	5
5	6
6	8
7	9
8	12
9	13
10	14
11	15
12	15
13	16
14	16
15	16
16	16
17	17
18	18
19	18
20	19
21	20
22	22
23	25
24	25
25	26
26	29
27	29
28	29
29	32
30	32
31	34
32	35
33	35
34	38
35	39
36	39
37	39
38	39
39	40
40	40
41	42
42	42
43	44
44	44
45	44
46	46
47	47
48	48
49	50
50	51
51	52
52	54
53	56
54	61
55	62
56	65
57	70
58	72
59	73
60	73
61	76
62	76
63	76
64	79
65	82
66	85
67	85
68	85
69	86
70	88
71	90
72	91
73	92
74	95
75	96
76	97
77	98
78	98
79	99
80	100
81	100
82	101
83	102
84	102
85	104
86	105
87	109
88	111
89	112
90	113
91	114
92	116
93	118
94	118
95	119
96	119
97	119
98	122
99	123
100	124
101	127
102	129
103	129
104	129
105	130
106	130
107	132
108	135
109	138
110	145
111	147
112	153
113	154
114	155
115	157
116	167
117	167
118	171
119	176
120	176
121	176
122	179
123	180
124	180
125	186
126	194
127	199
128	206
129	209
130	213
131	222
132	224
133	227
134	233
135	237
136	238
137	239
138	250
139	251
140	251
141	254
142	255
143	255
144	273
145	279
146	289
147	292
148	295
149	317
150	321
151	323
152	323
153	340
154	355
155	363
156	370
157	372
158	373
159	374
160	376
161	379
162	398
163	413
164	423
165	435
166	437
167	450
168	450
169	455
170	456
171	457
172	459
173	461
174	461
175	473
176	477
177	494
178	498
179	507
180	509
181	518
182	551
183	553
184	562
185	570
186	572
187	579
188	579
189	579
190	585
191	590
192	592
193	613
194	617
195	634
196	640
197	646
198	657
199	659
200	661
201	664
202	668
203	673
204	686
205	687
206	692
207	701
208	706
209	723
210	729
211	755
212	777
213	781
214	796
215	803
216	813
217	819
218	831
219	840
220	841
221	846
222	905
223	909
224	919
225	922
226	926
227	930
228	988
229	996
229	1001


==> plots/random_on_words30.dat <==
number_of_formulas      decisions
0	3
1	3
2	4
3	5
4	6
5	7
6	7
7	7
8	8
9	8
10	8
11	9
12	10
13	10
14	12
15	14
16	15
17	15
18	16
19	16
20	18
21	18
22	23
23	23
24	24
25	25
26	25
27	27
28	33
29	33
30	34
31	35
32	36
33	36
34	37
35	38
36	39
37	43
38	44
39	44
40	45
41	45
42	46
43	46
44	46
45	46
46	47
47	47
48	48
49	49
50	50
51	51
52	51
53	56
54	59
55	59
56	60
57	60
58	62
59	64
60	64
61	65
62	67
63	69
64	71
65	72
66	73
67	76
68	79
69	79
70	80
71	83
72	85
73	87
74	88
75	89
76	92
77	102
78	102
79	102
80	103
81	103
82	103
83	107
84	109
85	109
86	111
87	112
88	112
89	113
90	113
91	113
92	114
93	115
94	115
95	116
96	120
97	126
98	130
99	137
100	138
101	145
102	147
103	150
104	157
105	158
106	159
107	162
108	166
109	167
110	170
111	171
112	173
113	177
114	178
115	179
116	179
117	189
118	189
119	196
120	200
121	201
122	201
123	211
124	212
125	223
126	224
127	228
128	229
129	231
130	233
131	234
132	240
133	246
134	249
135	250
136	258
137	259
138	260
139	261
140	262
141	267
142	271
143	271
144	272
145	272
146	279
147	287
148	288
149	289
150	294
151	305
152	310
153	313
154	313
155	320
156	329
157	344
158	350
159	350
160	351
161	355
162	360
163	364
164	364
165	367
166	375
167	381
168	386
169	400
170	404
171	412
172	413
173	413
174	420
175	422
176	425
177	429
178	430
179	431
180	446
181	448
182	457
183	459
184	462
185	466
186	482
187	490
188	490
189	496
190	503
191	526
192	537
193	557
194	581
195	591
196	600
197	601
198	631
199	633
200	648
201	654
202	658
203	662
204	666
205	669
206	685
207	692
208	693
209	693
210	703
211	711
212	711
213	715
214	736
215	744
216	753
217	763
218	771
219	774
220	779
221	782
222	786
223	810
224	812
225	813
226	816
227	826
228	829
229	832
230	857
231	859
232	865
233	870
234	871
235	890
236	896
237	899
238	905
239	918
240	921
241	922
242	942
243	966
244	969
245	984
245	1001


==> plots/random_on_words8.dat <==
number_of_formulas      decisions
0	3
1	4
2	6
3	7
4	7
5	8
6	9
7	12
8	12
9	13
10	14
11	14
12	16
13	16
14	18
15	19
16	19
17	19
18	22
19	23
20	23
21	25
22	25
23	25
24	27
25	28
26	29
27	29
28	30
29	30
30	30
31	32
32	32
33	35
34	35
35	37
36	38
37	40
38	42
39	44
40	44
41	47
42	48
43	48
44	49
45	50
46	51
47	51
48	55
49	56
50	59
51	59
52	61
53	62
54	63
55	65
56	65
57	69
58	74
59	76
60	77
61	77
62	78
63	79
64	81
65	81
66	82
67	83
68	87
69	88
70	90
71	91
72	91
73	92
74	93
75	93
76	94
77	95
78	95
79	96
80	97
81	98
82	99
83	99
84	99
85	100
86	101
87	101
88	103
89	104
90	108
91	109
92	111
93	112
94	112
95	112
96	123
97	127
98	128
99	129
100	129
101	130
102	132
103	132
104	135
105	138
106	145
107	145
108	147
109	152
110	157
111	160
112	162
113	168
114	171
115	172
116	175
117	176
118	186
119	195
120	195
121	201
122	210
123	214
124	220
125	223
126	223
127	224
128	227
129	229
130	234
131	241
132	246
133	249
134	251
135	251
136	253
137	254
138	255
139	257
140	264
141	265
142	268
143	274
144	280
145	285
146	292
147	293
148	298
149	300
150	302
151	305
152	305
153	320
154	321
155	332
156	338
157	347
158	350
159	357
160	359
161	360
162	363
163	363
164	368
165	377
166	377
167	403
168	404
169	405
170	412
171	414
172	419
173	420
174	420
175	421
176	430
177	432
178	433
179	436
180	460
181	462
182	472
183	478
184	479
185	527
186	565
187	574
188	577
189	589
190	598
191	613
192	618
193	625
194	644
195	647
196	653
197	659
198	673
199	714
200	718
201	732
202	751
203	796
204	806
205	815
206	831
207	832
208	833
209	840
210	840
211	843
212	844
213	849
214	854
215	855
216	858
217	864
218	872
219	877
220	889
221	909
222	924
223	938
224	959
225	971
226	985
227	992
228	998
229	1001
230	1001
231	1001
232	1001
233	1001
234	1001
235	1001
236	1001
237	1001
238	1001
239	1001
240	1001
241	1001
242	1001
243	1001
244	1001
245	1001
246	1001
247	1001
248	1001
249	1001
250	1001
251	1001
252	1001
253	1001
254	1001
255	1001
256	1001
257	1001
258	1001
259	1001
260	1001
261	1001
262	1001
263	1001
264	1001
265	1001
266	1001
267	1001
268	1001
269	1001
270	1001
271	1001
272	1001
273	1001
274	1001
275	1001
276	1001
277	1001
278	1001
279	1001
280	1001
281	1001
282	1001
283	1001
284	1001
285	1001
286	1001
287	1001
288	1001
289	1001
290	1001
291	1001
292	1001
293	1001
294	1001
295	1001
296	1001
297	1001
298	1001
299	1001
300	1001
301	1001
302	1001
303	1001
304	1001
305	1001
306	1001
307	1001
308	1001
309	1001
310	1001
311	1001
312	1001
313	1001
314	1001
315	1001
316	1001
317	1001
318	1001
319	1001
320	1001
321	1001
322	1001
323	1001
324	1001
325	1001
326	1001
327	1001
328	1001
329	1001
330	1001
331	1001
332	1001
333	1001
334	1001
335	1001
336	1001
337	1001
338	1001
339	1001
340	1001
341	1001
342	1001
343	1001
344	1001
345	1001
346	1001
347	1001
348	1001
349	1001
350	1001
351	1001
352	1001
353	1001
354	1001
355	1001
356	1001
357	1001
358	1001
359	1001
360	1001
361	1001
362	1001
363	1001
364	1001
365	1001
366	1001
367	1001
368	1001
369	1001
370	1001
371	1001
372	1001
373	1001
374	1001
375	1001
376	1001
377	1001
378	1001
379	1001
380	1001
381	1001
382	1001
383	1001
384	1001
385	1001
386	1001
387	1001
388	1001
389	1001
390	1001
391	1001
392	1001
393	1001
394	1001
395	1001
396	1001
397	1001
398	1001
399	1001
400	1001
401	1001
402	1001
403	1001
404	1001
405	1001
406	1001
407	1001
408	1001
409	1001
410	1001
411	1001
412	1001
413	1001
414	1001
415	1001
416	1001
417	1001
418	1001
419	1001
420	1001
421	1001
422	1001
423	1001
424	1001
425	1001
426	1001
427	1001
428	1001
429	1001
430	1001
431	1001
432	1001
433	1001
434	1001
435	1001
436	1001
437	1001
438	1001
439	1001
440	1001
441	1001
442	1001
443	1001
444	1001
445	1001
446	1001
447	1001
448	1001
449	1001
450	1001
451	1001
452	1001
453	1001
454	1001
455	1001
456	1001
457	1001
458	1001
459	1001
460	1001
461	1001
462	1001
463	1001
464	1001
465	1001
466	1001
467	1001
468	1001
469	1001
470	1001
471	1001
472	1001
473	1001
474	1001
475	1001
476	1001
477	1001
478	1001
479	1001
480	1001
481	1001
482	1001
483	1001
484	1001
485	1001
486	1001
487	1001
488	1001
489	1001
490	1001
491	1001
492	1001
493	1001
494	1001
495	1001
496	1001
497	1001
498	1001
499	1001
500	1001
501	1001
502	1001
503	1001
504	1001
505	1001
506	1001
507	1001
508	1001
509	1001
510	1001
511	1001
512	1001
513	1001
514	1001
515	1001
516	1001
517	1001
518	1001
519	1001
520	1001
521	1001
522	1001
523	1001
524	1001
525	1001
526	1001
527	1001
528	1001
529	1001
530	1001
531	1001
532	1001
533	1001
534	1001
535	1001
536	1001
537	1001
538	1001
539	1001
540	1001
541	1001
542	1001
543	1001
544	1001
545	1001
546	1001
547	1001
548	1001
549	1001
550	1001
551	1001
552	1001
553	1001
554	1001
555	1001
556	1001
557	1001
558	1001
559	1001
560	1001
561	1001
562	1001
563	1001
564	1001
565	1001
566	1001
567	1001
568	1001
569	1001
570	1001
571	1001
572	1001
573	1001
574	1001
575	1001
576	1001
577	1001
578	1001
579	1001
580	1001
581	1001
582	1001
583	1001
584	1001
585	1001
586	1001
587	1001
588	1001
589	1001
590	1001
591	1001
592	1001
593	1001
594	1001
595	1001
596	1001
597	1001
598	1001
599	1001
600	1001
601	1001
602	1001
603	1001
604	1001
605	1001
606	1001
607	1001
608	1001
609	1001
610	1001
611	1001
612	1001
613	1001
614	1001
615	1001
616	1001
617	1001
618	1001
619	1001
620	1001
621	1001
622	1001
623	1001
624	1001
625	1001
626	1001
627	1001
628	1001
629	1001
630	1001
631	1001
632	1001
633	1001
634	1001
635	1001
636	1001
637	1001
638	1001
639	1001
640	1001
641	1001
642	1001
643	1001
644	1001
645	1001
646	1001
647	1001
648	1001
649	1001
650	1001
651	1001
652	1001
653	1001
654	1001
655	1001
656	1001
657	1001
658	1001
659	1001
660	1001
661	1001
662	1001
663	1001
664	1001
665	1001
666	1001
667	1001
668	1001
669	1001
670	1001
671	1001
672	1001
673	1001
674	1001
675	1001
676	1001
677	1001
678	1001
679	1001
680	1001
681	1001
682	1001
683	1001
684	1001
685	1001
686	1001
687	1001
688	1001
689	1001
690	1001
691	1001
692	1001
693	1001
694	1001
695	1001
696	1001
697	1001
698	1001
699	1001
700	1001
701	1001
702	1001
703	1001
704	1001
705	1001
706	1001
707	1001
708	1001
709	1001
710	1001
711	1001
712	1001
713	1001
714	1001
715	1001
716	1001
717	1001
718	1001
719	1001
720	1001
721	1001
722	1001
723	1001
724	1001
725	1001
726	1001
727	1001
728	1001
729	1001
730	1001
731	1001
732	1001
733	1001
734	1001
735	1001
736	1001
737	1001
738	1001
739	1001
740	1001
741	1001
742	1001
743	1001
744	1001
745	1001
746	1001
747	1001
748	1001
749	1001
750	1001
751	1001
752	1001
753	1001
754	1001
755	1001
756	1001
757	1001
758	1001
759	1001
760	1001
761	1001
762	1001
763	1001
764	1001
765	1001
766	1001
767	1001
768	1001
769	1001
770	1001
771	1001
772	1001
773	1001
774	1001
775	1001
776	1001
777	1001
778	1001
779	1001
780	1001
781	1001
782	1001
783	1001
784	1001
785	1001
786	1001
787	1001
788	1001
789	1001
790	1001
791	1001
792	1001
793	1001
794	1001
795	1001
796	1001
797	1001
798	1001
799	1001
800	1001
801	1001
802	1001
803	1001
804	1001
805	1001
806	1001
807	1001
808	1001
809	1001
810	1001
811	1001
812	1001
813	1001
814	1001
815	1001
816	1001
817	1001
818	1001
819	1001
820	1001
821	1001
822	1001
823	1001
824	1001
825	1001
826	1001
827	1001
828	1001
829	1001
830	1001
831	1001
832	1001
833	1001
834	1001
835	1001
836	1001
837	1001
838	1001
839	1001
840	1001
841	1001
842	1001
843	1001
844	1001
845	1001
846	1001
847	1001
848	1001
849	1001
850	1001
851	1001
852	1001
853	1001
854	1001
855	1001
856	1001
857	1001
858	1001
859	1001
860	1001
861	1001
862	1001
863	1001
864	1001
865	1001
866	1001
867	1001
868	1001
869	1001
870	1001
871	1001
872	1001
873	1001
874	1001
875	1001
876	1001
877	1001
878	1001
879	1001
880	1001
881	1001
882	1001
883	1001
884	1001
885	1001
886	1001
887	1001
888	1001
889	1001
890	1001
891	1001
892	1001
893	1001
894	1001
895	1001
896	1001
897	1001
898	1001
899	1001
900	1001
901	1001
902	1001
903	1001
904	1001
905	1001
906	1001
907	1001
908	1001
909	1001
910	1001
911	1001
912	1001
913	1001
914	1001
915	1001
916	1001
917	1001
918	1001
919	1001
920	1001
921	1001
922	1001
923	1001
924	1001
925	1001
926	1001
927	1001
928	1001
929	1001
930	1001
931	1001
932	1001
933	1001
934	1001
935	1001
936	1001
937	1001
938	1001
939	1001
940	1001
941	1001
942	1001
943	1001
944	1001
945	1001
946	1001
947	1001
948	1001
949	1001
950	1001
951	1001
952	1001
953	1001
954	1001
955	1001
956	1001
957	1001
958	1001
959	1001
960	1001
961	1001
962	1001
963	1001
964	1001
965	1001
966	1001
967	1001
968	1001
969	1001
970	1001
971	1001
972	1001
973	1001
974	1001
975	1001
976	1001
977	1001
978	1001
979	1001
980	1001
981	1001
982	1001
983	1001
984	1001
985	1001
986	1001
987	1001
988	1001
989	1001
990	1001
991	1001
992	1001
993	1001
994	1001
995	1001
996	1001
997	1001
998	1001
999	1001


==> plots/reduction_on_reduction.dat <==
number_of_formulas      decisions
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	2
10	2
11	2
12	3
13	3
14	3
15	3
16	3
17	3
18	3
19	4
20	4
21	4
22	4
23	5
24	5
25	6
26	6
27	6
28	7
29	8
30	8
31	9
32	9
33	10
34	11
35	12
36	13
37	13
38	14
39	14
40	16
41	27
42	28
43	28
44	32
45	32
46	33
47	38
48	41
49	41
50	43
51	53
52	53
53	63
54	65
55	69
56	75
57	78
58	81
59	86
60	89
61	91
62	101
63	103
64	110
65	115
66	126
67	128
68	140
69	163
70	169
71	176
72	197
73	205
74	221
75	221
76	229
77	238
78	244
79	264
80	264
81	282
82	319
83	332
84	361
85	382
86	396
87	452
88	454
89	501
90	577
91	885
92	917
93	934
94	973
95	1212
96	1258
97	1356
98	1385
99	1483
100	1566
100	2001


==> plots/vsids_on_hard.dat <==
number_of_formulas      decisions
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	2
28	2
29	2
30	2
31	2
32	2
33	2
34	2
35	2
36	2
37	2
38	2
39	2
40	2
41	2
42	2
43	2
44	2
45	2
46	2
47	2
48	2
49	2
50	2
51	2
52	2
53	2
54	2
55	2
56	2
57	2
58	2
59	2
60	2
61	2
62	2
63	2
64	2
65	2
66	2
67	2
68	2
69	2
70	3
71	3
72	3
73	3
74	3
75	3
76	3
77	3
78	3
79	3
80	3
81	3
82	3
83	3
84	3
85	3
86	3
87	3
88	3
89	3
90	3
91	3
92	3
93	3
94	3
95	4
96	4
97	4
98	4
99	4
100	4
101	4
102	4
103	4
104	4
105	4
106	4
107	4
108	4
109	4
110	4
111	4
112	4
113	4
114	4
115	4
116	4
117	4
118	4
119	4
120	4
121	4
122	4
123	4
124	4
125	5
126	5
127	5
128	5
129	5
130	5
131	5
132	5
133	5
134	5
135	5
136	5
137	5
138	5
139	5
140	5
141	5
142	5
143	5
144	5
145	5
146	5
147	5
148	5
149	5
150	5
151	5
152	5
153	5
154	5
155	5
156	5
157	5
158	6
159	6
160	6
161	6
162	6
163	6
164	6
165	6
166	6
167	6
168	6
169	6
170	6
171	6
172	6
173	6
174	6
175	6
176	6
177	6
178	6
179	6
180	6
181	6
182	6
183	6
184	6
185	6
186	6
187	6
188	6
189	6
190	6
191	6
192	6
193	6
194	6
195	6
196	6
197	7
198	7
199	7
200	7
201	7
202	7
203	7
204	7
205	7
206	7
207	7
208	7
209	7
210	7
211	7
212	7
213	7
214	7
215	7
216	7
217	7
218	7
219	7
220	7
221	7
222	7
223	7
224	7
225	7
226	7
227	8
228	8
229	8
230	8
231	8
232	8
233	8
234	8
235	8
236	8
237	8
238	8
239	8
240	8
241	8
242	8
243	8
244	8
245	8
246	8
247	8
248	8
249	8
250	8
251	8
252	8
253	8
254	8
255	8
256	9
257	9
258	9
259	9
260	9
261	9
262	9
263	9
264	9
265	9
266	9
267	9
268	9
269	9
270	9
271	9
272	9
273	9
274	9
275	9
276	9
277	9
278	9
279	9
280	9
281	9
282	9
283	9
284	9
285	9
286	9
287	10
288	10
289	10
290	10
291	10
292	10
293	10
294	10
295	10
296	10
297	10
298	10
299	10
300	10
301	10
302	10
303	10
304	10
305	10
306	11
307	11
308	11
309	11
310	11
311	11
312	11
313	11
314	11
315	11
316	11
317	11
318	11
319	12
320	12
321	12
322	12
323	12
324	12
325	12
326	12
327	12
328	12
329	12
330	12
331	12
332	12
333	12
334	12
335	12
336	12
337	13
338	13
339	13
340	13
341	13
342	13
343	13
344	13
345	13
346	13
347	14
348	14
349	14
350	14
351	14
352	14
353	14
354	14
355	14
356	14
357	14
358	14
359	14
360	15
361	15
362	15
363	15
364	15
365	15
366	15
367	15
368	15
369	15
370	15
371	15
372	15
373	15
374	15
375	15
376	16
377	16
378	16
379	16
380	16
381	16
382	16
383	16
384	16
385	16
386	16
387	16
388	16
389	16
390	17
391	17
392	17
393	17
394	17
395	17
396	17
397	17
398	17
399	17
400	17
401	17
402	17
403	17
404	17
405	17
406	18
407	18
408	18
409	18
410	18
411	18
412	18
413	18
414	18
415	18
416	18
417	18
418	18
419	18
420	18
421	19
422	19
423	19
424	19
425	19
426	19
427	19
428	19
429	20
430	20
431	20
432	20
433	20
434	20
435	20
436	20
437	21
438	21
439	21
440	21
441	21
442	21
443	21
444	21
445	21
446	21
447	21
448	21
449	21
450	22
451	22
452	22
453	22
454	22
455	22
456	23
457	23
458	23
459	23
460	23
461	24
462	24
463	24
464	24
465	24
466	24
467	24
468	24
469	24
470	25
471	25
472	25
473	25
474	25
475	25
476	25
477	25
478	25
479	26
480	26
481	26
482	26
483	26
484	26
485	26
486	26
487	27
488	27
489	27
490	27
491	27
492	27
493	28
494	28
495	28
496	28
497	28
498	28
499	28
500	29
501	29
502	29
503	29
504	29
505	30
506	30
507	30
508	30
509	31
510	31
511	31
512	31
513	31
514	32
515	32
516	32
517	32
518	32
519	32
520	32
521	32
522	33
523	33
524	33
525	34
526	34
527	34
528	34
529	34
530	34
531	34
532	35
533	35
534	35
535	35
536	35
537	35
538	35
539	36
540	36
541	36
542	36
543	36
544	36
545	36
546	37
547	37
548	37
549	37
550	37
551	37
552	37
553	37
554	37
555	38
556	38
557	38
558	38
559	38
560	38
561	38
562	39
563	39
564	39
565	39
566	39
567	39
568	39
569	40
570	40
571	40
572	40
573	40
574	40
575	40
576	40
577	41
578	41
579	41
580	42
581	42
582	42
583	42
584	42
585	42
586	42
587	43
588	43
589	43
590	43
591	43
592	44
593	44
594	44
595	44
596	44
597	44
598	44
599	44
600	44
601	44
602	44
603	45
604	45
605	45
606	45
607	45
608	45
609	45
610	45
611	46
612	46
613	46
614	46
615	46
616	46
617	46
618	47
619	47
620	47
621	48
622	48
623	48
624	48
625	48
626	48
627	49
628	49
629	49
630	49
631	49
632	49
633	49
634	49
635	50
636	50
637	50
638	50
639	50
640	51
641	51
642	51
643	51
644	51
645	52
646	52
647	52
648	52
649	52
650	53
651	53
652	53
653	54
654	54
655	54
656	55
657	55
658	55
659	56
660	56
661	56
662	56
663	56
664	56
665	57
666	57
667	57
668	58
669	59
670	59
671	59
672	60
673	60
674	60
675	60
676	61
677	61
678	62
679	62
680	62
681	63
682	63
683	63
684	64
685	64
686	64
687	64
688	65
689	65
690	66
691	66
692	66
693	66
694	66
695	66
696	67
697	67
698	67
699	68
700	68
701	68
702	68
703	69
704	69
705	69
706	69
707	69
708	69
709	70
710	71
711	71
712	71
713	71
714	71
715	72
716	73
717	74
718	75
719	75
720	76
721	76
722	77
723	77
724	77
725	77
726	77
727	78
728	78
729	78
730	79
731	79
732	79
733	80
734	80
735	80
736	81
737	81
738	81
739	81
740	83
741	84
742	84
743	85
744	85
745	86
746	86
747	86
748	87
749	87
750	87
751	87
752	88
753	88
754	88
755	89
756	89
757	89
758	92
759	92
760	92
761	92
762	92
763	92
764	92
765	92
766	92
767	93
768	93
769	93
770	94
771	95
772	95
773	95
774	96
775	96
776	97
777	97
778	97
779	97
780	97
781	98
782	99
783	99
784	99
785	100
786	101
787	102
788	103
789	104
790	104
791	105
792	106
793	109
794	109
795	110
796	110
797	111
798	112
799	112
800	112
801	114
802	114
803	114
804	115
805	115
806	116
807	116
808	117
809	118
810	118
811	119
812	120
813	121
814	122
815	122
816	122
817	125
818	125
819	126
820	126
821	127
822	127
823	127
824	129
825	129
826	130
827	131
828	132
829	133
830	134
831	135
832	135
833	137
834	137
835	137
836	138
837	138
838	139
839	139
840	139
841	141
842	142
843	142
844	143
845	143
846	144
847	144
848	145
849	146
850	147
851	147
852	148
853	149
854	149
855	150
856	151
857	151
858	154
859	154
860	156
861	156
862	158
863	159
864	160
865	162
866	162
867	165
868	166
869	166
870	167
871	168
872	170
873	172
874	174
875	174
876	176
877	177
878	179
879	180
880	181
881	183
882	183
883	185
884	185
885	187
886	188
887	193
888	194
889	195
890	200
891	202
892	204
893	204
894	204
895	206
896	206
897	212
898	216
899	216
900	217
901	217
902	218
903	219
904	220
905	221
906	222
907	224
908	225
909	226
910	226
911	232
912	233
913	234
914	238
915	238
916	241
917	242
918	245
919	247
920	248
921	248
922	250
923	251
924	255
925	255
926	259
927	262
928	269
929	275
930	279
931	289
932	293
933	303
934	309
935	312
936	313
937	313
938	313
939	314
940	320
941	322
942	326
943	327
944	327
945	328
946	328
947	342
948	345
949	359
950	360
951	362
952	363
953	366
954	372
955	375
956	375
957	379
958	381
959	382
960	387
961	408
962	412
963	414
964	427
965	429
966	436
967	467
968	467
969	476
970	478
971	495
972	498
973	546
974	560
975	569
976	593
977	601
978	603
979	604
980	666
981	694
982	726
983	744
984	771
985	805
986	807
987	862
987	1001


==> plots/vsids_on_words.dat <==
number_of_formulas      decisions
0	2
1	2
2	2
3	2
4	2
5	2
6	2
7	2
8	2
9	3
10	3
11	4
12	4
13	4
14	4
15	4
16	4
17	5
18	5
19	5
20	5
21	5
22	6
23	6
24	6
25	6
26	6
27	6
28	6
29	6
30	6
31	6
32	6
33	6
34	6
35	6
36	7
37	7
38	7
39	7
40	7
41	7
42	7
43	7
44	7
45	7
46	7
47	7
48	7
49	7
50	7
51	7
52	7
53	7
54	7
55	7
56	7
57	7
58	7
59	7
60	7
61	7
62	7
63	7
64	7
65	7
66	7
67	7
68	7
69	8
70	8
71	8
72	8
73	8
74	8
75	8
76	8
77	8
78	8
79	8
80	8
81	8
82	8
83	8
84	8
85	8
86	8
87	8
88	8
89	8
90	8
91	8
92	8
93	8
94	8
95	8
96	8
97	8
98	8
99	8
100	8
101	8
102	8
103	8
104	8
105	8
106	8
107	9
108	9
109	9
110	9
111	9
112	9
113	9
114	9
115	9
116	9
117	9
118	9
119	9
120	9
121	9
122	9
123	9
124	9
125	9
126	9
127	9
128	9
129	9
130	9
131	9
132	9
133	9
134	9
135	9
136	9
137	9
138	9
139	9
140	9
141	9
142	9
143	9
144	9
145	9
146	9
147	9
148	9
149	9
150	9
151	9
152	9
153	9
154	10
155	10
156	10
157	10
158	11
159	11
160	12
161	12
162	12
163	12
164	12
165	12
166	12
167	12
168	12
169	12
170	12
171	12
172	12
173	12
174	13
175	13
176	13
177	13
178	13
179	13
180	13
181	13
182	13
183	13
184	13
185	14
186	14
187	14
188	14
189	14
190	14
191	14
192	14
193	15
194	15
195	15
196	15
197	15
198	15
199	15
200	15
201	15
202	15
203	15
204	15
205	15
206	15
207	15
208	15
209	15
210	15
211	15
212	16
213	16
214	16
215	16
216	16
217	16
218	16
219	16
220	16
221	16
222	16
223	16
224	16
225	16
226	16
227	16
228	16
229	16
230	17
231	17
232	17
233	17
234	17
235	17
236	17
237	17
238	17
239	17
240	17
241	17
242	17
243	17
244	17
245	17
246	17
247	17
248	18
249	18
250	18
251	19
252	19
253	19
254	19
255	20
256	20
257	20
258	20
259	20
260	21
261	21
262	21
263	21
264	21
265	22
266	22
267	22
268	22
269	22
270	23
271	23
272	23
273	23
274	23
275	23
276	23
277	23
278	23
279	24
280	24
281	24
282	24
283	24
284	25
285	25
286	25
287	25
288	25
289	25
290	25
291	26
292	26
293	26
294	26
295	26
296	26
297	26
298	27
299	27
300	28
301	28
302	28
303	28
304	28
305	28
306	28
307	29
308	29
309	29
310	30
311	30
312	30
313	30
314	30
315	31
316	31
317	31
318	31
319	31
320	31
321	32
322	32
323	32
324	33
325	33
326	34
327	34
328	34
329	35
330	35
331	35
332	35
333	35
334	36
335	36
336	36
337	36
338	37
339	37
340	37
341	38
342	38
343	38
344	38
345	38
346	39
347	39
348	39
349	39
350	39
351	39
352	40
353	40
354	40
355	40
356	40
357	40
358	40
359	40
360	40
361	40
362	40
363	40
364	40
365	41
366	41
367	41
368	42
369	43
370	43
371	43
372	43
373	43
374	44
375	44
376	44
377	45
378	45
379	45
380	45
381	45
382	45
383	45
384	45
385	45
386	46
387	46
388	46
389	46
390	47
391	47
392	47
393	48
394	48
395	48
396	49
397	50
398	50
399	50
400	51
401	52
402	52
403	53
404	53
405	53
406	53
407	53
408	53
409	54
410	54
411	54
412	55
413	55
414	56
415	56
416	56
417	56
418	56
419	56
420	57
421	57
422	57
423	57
424	57
425	57
426	57
427	58
428	58
429	59
430	59
431	59
432	59
433	59
434	60
435	60
436	60
437	60
438	60
439	60
440	61
441	61
442	61
443	61
444	61
445	61
446	62
447	62
448	62
449	62
450	62
451	62
452	62
453	63
454	63
455	64
456	65
457	65
458	65
459	65
460	66
461	66
462	66
463	66
464	67
465	67
466	67
467	67
468	68
469	68
470	68
471	68
472	69
473	69
474	69
475	70
476	70
477	70
478	71
479	71
480	71
481	71
482	72
483	72
484	72
485	72
486	72
487	73
488	73
489	73
490	73
491	74
492	74
493	74
494	74
495	74
496	74
497	74
498	74
499	75
500	75
501	75
502	75
503	76
504	76
505	76
506	77
507	77
508	77
509	78
510	78
511	78
512	79
513	80
514	80
515	80
516	80
517	81
518	81
519	81
520	81
521	81
522	81
523	82
524	82
525	83
526	83
527	83
528	84
529	84
530	84
531	84
532	84
533	85
534	85
535	85
536	85
537	85
538	86
539	86
540	87
541	88
542	88
543	88
544	88
545	88
546	90
547	90
548	90
549	90
550	91
551	91
552	92
553	92
554	92
555	94
556	94
557	95
558	95
559	95
560	96
561	96
562	96
563	96
564	97
565	97
566	97
567	98
568	98
569	98
570	98
571	100
572	101
573	101
574	101
575	102
576	102
577	103
578	103
579	103
580	104
581	104
582	106
583	107
584	107
585	108
586	108
587	109
588	110
589	111
590	111
591	111
592	111
593	111
594	112
595	112
596	113
597	114
598	114
599	115
600	115
601	115
602	115
603	116
604	116
605	116
606	116
607	116
608	117
609	118
610	118
611	120
612	121
613	123
614	123
615	123
616	124
617	124
618	124
619	125
620	126
621	127
622	127
623	127
624	128
625	128
626	129
627	129
628	129
629	129
630	130
631	131
632	131
633	131
634	132
635	132
636	132
637	132
638	132
639	132
640	132
641	134
642	134
643	136
644	137
645	138
646	139
647	140
648	140
649	140
650	140
651	142
652	143
653	144
654	144
655	145
656	145
657	146
658	146
659	146
660	146
661	148
662	148
663	149
664	150
665	151
666	151
667	151
668	153
669	153
670	153
671	154
672	154
673	155
674	155
675	156
676	157
677	158
678	159
679	159
680	160
681	160
682	162
683	162
684	163
685	163
686	164
687	164
688	164
689	165
690	165
691	165
692	167
693	167
694	168
695	168
696	170
697	170
698	170
699	172
700	174
701	175
702	175
703	176
704	176
705	176
706	176
707	177
708	180
709	182
710	182
711	182
712	183
713	183
714	184
715	184
716	184
717	185
718	185
719	187
720	187
721	188
722	191
723	191
724	191
725	191
726	191
727	192
728	192
729	193
730	193
731	193
732	193
733	194
734	194
735	195
736	197
737	198
738	198
739	198
740	200
741	201
742	202
743	202
744	203
745	203
746	203
747	206
748	206
749	206
750	208
751	208
752	208
753	209
754	209
755	212
756	212
757	213
758	213
759	215
760	215
761	215
762	217
763	221
764	222
765	226
766	228
767	231
768	231
769	231
770	233
771	233
772	233
773	233
774	235
775	235
776	236
777	236
778	237
779	239
780	239
781	239
782	240
783	240
784	240
785	241
786	241
787	243
788	245
789	246
790	246
791	247
792	247
793	248
794	248
795	249
796	250
797	251
798	255
799	257
800	260
801	260
802	261
803	261
804	262
805	262
806	264
807	264
808	264
809	264
810	267
811	268
812	274
813	276
814	276
815	277
816	278
817	278
818	279
819	279
820	280
821	281
822	281
823	281
824	284
825	287
826	288
827	291
828	295
829	296
830	296
831	298
832	299
833	305
834	305
835	305
836	306
837	309
838	309
839	309
840	311
841	312
842	312
843	313
844	314
845	316
846	319
847	319
848	321
849	324
850	326
851	327
852	331
853	335
854	335
855	336
856	339
857	341
858	341
859	342
860	350
861	350
862	350
863	350
864	350
865	351
866	352
867	352
868	354
869	354
870	358
871	358
872	359
873	359
874	361
875	362
876	363
877	366
878	368
879	373
880	374
881	380
882	380
883	380
884	384
885	385
886	387
887	388
888	390
889	393
890	396
891	398
892	399
893	401
894	404
895	411
896	416
897	419
898	423
899	425
900	431
901	435
902	437
903	440
904	447
905	448
906	453
907	455
908	460
909	468
910	469
911	473
912	473
913	476
914	477
915	479
916	481
917	484
918	485
919	486
920	493
921	494
922	505
923	507
924	510
925	517
926	518
927	521
928	521
929	530
930	533
931	537
932	551
933	553
934	560
935	562
936	563
937	577
938	580
939	589
940	593
941	599
942	602
943	608
944	613
945	624
946	624
947	634
948	635
949	642
950	655
951	665
952	665
953	689
954	696
955	700
956	710
957	719
958	730
959	734
960	760
961	766
962	776
963	808
964	865
965	870
966	937
967	983
968	984
969	984
969	1001


==> plots/vsids_on_words10.dat <==
number_of_formulas      decisions
0	10
1	10
2	10
3	11
4	12
5	12
6	12
7	12
8	12
9	12
10	12
11	12
12	12
13	12
14	13
15	14
16	14
17	14
18	15
19	15
20	15
21	15
22	16
23	16
24	16
25	16
26	16
27	16
28	16
29	17
30	17
31	17
32	17
33	17
34	17
35	17
36	17
37	17
38	17
39	17
40	18
41	18
42	18
43	18
44	19
45	19
46	19
47	19
48	19
49	19
50	19
51	19
52	20
53	20
54	21
55	21
56	22
57	22
58	22
59	22
60	22
61	23
62	23
63	23
64	24
65	24
66	24
67	24
68	24
69	25
70	25
71	25
72	26
73	26
74	26
75	26
76	27
77	27
78	27
79	28
80	28
81	28
82	28
83	29
84	29
85	29
86	30
87	30
88	30
89	30
90	30
91	31
92	31
93	31
94	32
95	32
96	33
97	33
98	34
99	34
100	34
101	35
102	35
103	35
104	36
105	36
106	37
107	38
108	38
109	38
110	38
111	39
112	39
113	39
114	40
115	40
116	41
117	41
118	41
119	41
120	42
121	42
122	44
123	44
124	44
125	44
126	45
127	45
128	46
129	47
130	47
131	48
132	49
133	49
134	49
135	49
136	50
137	50
138	50
139	51
140	52
141	52
142	52
143	52
144	53
145	53
146	53
147	54
148	54
149	55
150	56
151	56
152	57
153	57
154	58
155	58
156	58
157	58
158	58
159	58
160	58
161	59
162	59
163	59
164	60
165	60
166	60
167	61
168	62
169	62
170	62
171	63
172	63
173	65
174	66
175	67
176	67
177	68
178	68
179	69
180	70
181	70
182	70
183	70
184	71
185	71
186	73
187	73
188	73
189	74
190	74
191	75
192	75
193	75
194	78
195	78
196	78
197	78
198	79
199	79
200	79
201	80
202	80
203	80
204	83
205	83
206	84
207	86
208	87
209	88
210	90
211	90
212	92
213	93
214	94
215	95
216	95
217	98
218	102
219	103
220	104
221	104
222	104
223	105
224	106
225	107
226	108
227	108
228	109
229	109
230	114
231	116
232	118
233	119
234	119
235	121
236	121
237	122
238	122
239	124
240	124
241	124
242	125
243	126
244	127
245	127
246	128
247	129
248	130
249	138
250	138
251	139
252	139
253	142
254	142
255	144
256	144
257	145
258	148
259	149
260	149
261	149
262	150
263	152
264	154
265	156
266	157
267	159
268	160
269	164
270	168
271	169
272	171
273	172
274	174
275	175
276	175
277	176
278	177
279	178
280	179
281	179
282	180
283	181
284	182
285	184
286	184
287	185
288	187
289	189
290	193
291	195
292	199
293	200
294	201
295	202
296	202
297	202
298	204
299	205
300	208
301	208
302	209
303	209
304	212
305	212
306	214
307	216
308	218
309	220
310	220
311	220
312	226
313	229
314	231
315	234
316	234
317	236
318	237
319	239
320	246
321	249
322	250
323	250
324	250
325	251
326	251
327	252
328	252
329	253
330	256
331	262
332	262
333	262
334	265
335	268
336	270
337	271
338	273
339	276
340	277
341	278
342	280
343	280
344	280
345	281
346	281
347	282
348	284
349	285
350	285
351	288
352	291
353	291
354	295
355	297
356	297
357	298
358	300
359	305
360	309
361	314
362	315
363	316
364	316
365	323
366	326
367	333
368	333
369	335
370	336
371	342
372	347
373	347
374	350
375	353
376	356
377	357
378	359
379	359
380	363
381	364
382	368
383	368
384	369
385	370
386	372
387	387
388	394
389	394
390	403
391	406
392	411
393	411
394	412
395	419
396	420
397	427
398	429
399	433
400	435
401	440
402	441
403	442
404	448
405	451
406	453
407	455
408	457
409	458
410	464
411	469
412	469
413	476
414	478
415	486
416	488
417	495
418	500
419	500
420	502
421	504
422	509
423	511
424	511
425	515
426	520
427	526
428	526
429	528
430	530
431	531
432	534
433	536
434	540
435	547
436	553
437	559
438	567
439	568
440	586
441	600
442	606
443	608
444	609
445	626
446	627
447	627
448	632
449	635
450	646
451	651
452	659
453	663
454	664
455	665
456	667
457	667
458	672
459	674
460	685
461	686
462	689
463	696
464	698
465	700
466	705
467	706
468	709
469	715
470	720
471	723
472	738
473	747
474	750
475	755
476	756
477	764
478	768
479	770
480	770
481	771
482	777
483	782
484	791
485	792
486	797
487	798
488	802
489	815
490	826
491	828
492	829
493	846
494	848
495	853
496	854
497	865
498	866
499	871
500	885
501	888
502	895
503	895
504	902
505	903
506	905
507	914
508	917
509	932
510	934
511	938
512	942
513	950
514	956
515	957
516	959
517	964
518	972
519	975
520	982
521	996
522	996
522	1001


==> plots/vsids_on_words12.dat <==
number_of_formulas      decisions
0	10
1	10
2	10
3	10
4	10
5	11
6	11
7	11
8	11
9	11
10	12
11	12
12	12
13	12
14	12
15	12
16	13
17	13
18	13
19	13
20	13
21	14
22	14
23	14
24	14
25	14
26	14
27	15
28	15
29	15
30	15
31	15
32	15
33	15
34	16
35	16
36	16
37	16
38	16
39	16
40	16
41	17
42	17
43	17
44	17
45	18
46	19
47	19
48	19
49	19
50	19
51	19
52	20
53	20
54	20
55	20
56	20
57	21
58	21
59	21
60	21
61	21
62	21
63	22
64	22
65	22
66	22
67	23
68	23
69	23
70	24
71	25
72	25
73	26
74	27
75	27
76	27
77	28
78	28
79	28
80	29
81	29
82	29
83	29
84	29
85	29
86	29
87	30
88	30
89	31
90	31
91	31
92	32
93	32
94	32
95	33
96	33
97	34
98	35
99	36
100	36
101	36
102	36
103	37
104	37
105	38
106	39
107	40
108	40
109	40
110	41
111	41
112	42
113	42
114	43
115	44
116	44
117	45
118	45
119	45
120	47
121	47
122	48
123	49
124	49
125	51
126	51
127	52
128	53
129	53
130	53
131	54
132	54
133	54
134	54
135	54
136	56
137	57
138	58
139	58
140	59
141	59
142	62
143	62
144	62
145	63
146	63
147	63
148	64
149	65
150	66
151	67
152	68
153	68
154	68
155	68
156	70
157	70
158	70
159	71
160	71
161	73
162	73
163	73
164	74
165	74
166	76
167	76
168	76
169	76
170	78
171	78
172	79
173	81
174	81
175	83
176	83
177	84
178	84
179	85
180	86
181	88
182	90
183	92
184	92
185	93
186	94
187	95
188	96
189	97
190	99
191	103
192	103
193	103
194	103
195	106
196	106
197	107
198	107
199	109
200	110
201	114
202	117
203	117
204	118
205	120
206	123
207	123
208	129
209	131
210	131
211	134
212	136
213	137
214	137
215	143
216	143
217	144
218	145
219	145
220	148
221	149
222	149
223	151
224	155
225	156
226	157
227	158
228	160
229	162
230	164
231	164
232	171
233	174
234	177
235	179
236	179
237	181
238	182
239	182
240	183
241	183
242	185
243	187
244	187
245	189
246	190
247	207
248	212
249	213
250	217
251	222
252	226
253	226
254	232
255	233
256	234
257	234
258	235
259	235
260	240
261	242
262	243
263	243
264	243
265	246
266	247
267	251
268	255
269	262
270	265
271	266
272	273
273	274
274	277
275	280
276	282
277	295
278	298
279	298
280	299
281	303
282	309
283	312
284	312
285	312
286	312
287	314
288	315
289	323
290	323
291	326
292	329
293	332
294	334
295	337
296	339
297	339
298	340
299	340
300	341
301	341
302	341
303	344
304	345
305	348
306	354
307	354
308	359
309	361
310	361
311	361
312	366
313	370
314	371
315	378
316	388
317	396
318	398
319	401
320	405
321	411
322	417
323	420
324	422
325	425
326	431
327	437
328	446
329	446
330	447
331	458
332	461
333	468
334	469
335	475
336	478
337	483
338	484
339	488
340	493
341	494
342	496
343	501
344	501
345	505
346	506
347	518
348	521
349	521
350	522
351	523
352	523
353	539
354	544
355	545
356	548
357	556
358	557
359	566
360	570
361	571
362	571
363	576
364	607
365	608
366	610
367	614
368	617
369	618
370	619
371	623
372	624
373	629
374	630
375	631
376	635
377	636
378	637
379	638
380	639
381	639
382	640
383	641
384	648
385	648
386	649
387	660
388	663
389	675
390	681
391	689
392	694
393	712
394	722
395	724
396	728
397	734
398	735
399	740
400	742
401	748
402	761
403	765
404	766
405	771
406	782
407	782
408	784
409	801
410	804
411	805
412	813
413	825
414	856
415	868
416	869
417	869
418	873
419	876
420	878
421	881
422	882
423	891
424	901
425	905
426	909
427	911
428	929
429	929
430	940
431	955
432	959
433	963
434	967
435	991
436	991
437	992
438	993
439	993
440	994
440	1001


==> plots/vsids_on_words22.dat <==
number_of_formulas      decisions
0	10
1	10
2	10
3	10
4	10
5	11
6	11
7	11
8	11
9	11
10	11
11	12
12	12
13	12
14	12
15	13
16	13
17	13
18	13
19	13
20	13
21	13
22	14
23	14
24	14
25	15
26	15
27	15
28	16
29	16
30	16
31	16
32	16
33	16
34	16
35	17
36	17
37	17
38	17
39	17
40	17
41	17
42	17
43	17
44	17
45	17
46	17
47	17
48	18
49	18
50	18
51	18
52	18
53	19
54	19
55	19
56	20
57	20
58	21
59	23
60	23
61	23
62	23
63	23
64	24
65	24
66	24
67	25
68	25
69	26
70	26
71	26
72	27
73	27
74	27
75	27
76	28
77	31
78	33
79	33
80	36
81	37
82	37
83	37
84	37
85	38
86	38
87	39
88	40
89	40
90	41
91	42
92	42
93	43
94	43
95	43
96	45
97	45
98	45
99	46
100	47
101	47
102	47
103	48
104	48
105	49
106	49
107	49
108	50
109	52
110	53
111	53
112	57
113	60
114	61
115	61
116	61
117	62
118	63
119	63
120	64
121	64
122	65
123	69
124	71
125	75
126	76
127	76
128	80
129	80
130	81
131	83
132	83
133	83
134	83
135	84
136	86
137	86
138	86
139	89
140	89
141	89
142	90
143	95
144	98
145	99
146	101
147	101
148	102
149	104
150	105
151	105
152	107
153	110
154	110
155	110
156	112
157	113
158	113
159	113
160	114
161	115
162	118
163	119
164	123
165	128
166	136
167	137
168	145
169	146
170	156
171	156
172	159
173	159
174	161
175	161
176	161
177	162
178	162
179	164
180	165
181	170
182	171
183	174
184	174
185	178
186	179
187	179
188	181
189	184
190	184
191	189
192	192
193	194
194	196
195	196
196	196
197	198
198	203
199	206
200	212
201	215
202	216
203	218
204	218
205	221
206	223
207	224
208	234
209	236
210	243
211	244
212	246
213	248
214	248
215	249
216	251
217	252
218	253
219	254
220	258
221	267
222	271
223	271
224	273
225	285
226	290
227	295
228	298
229	310
230	315
231	317
232	323
233	326
234	331
235	333
236	334
237	339
238	341
239	344
240	349
241	353
242	353
243	356
244	357
245	358
246	359
247	359
248	360
249	366
250	387
251	390
252	393
253	396
254	400
255	401
256	401
257	407
258	419
259	423
260	427
261	428
262	429
263	429
264	433
265	437
266	444
267	448
268	461
269	463
270	463
271	468
272	477
273	488
274	501
275	502
276	503
277	510
278	510
279	518
280	525
281	526
282	535
283	540
284	544
285	553
286	557
287	569
288	575
289	577
290	581
291	582
292	582
293	590
294	595
295	613
296	616
297	636
298	641
299	643
300	645
301	646
302	648
303	652
304	653
305	653
306	654
307	654
308	655
309	664
310	666
311	673
312	679
313	684
314	685
315	691
316	691
317	696
318	699
319	702
320	704
321	711
322	712
323	713
324	719
325	724
326	733
327	734
328	738
329	740
330	744
331	747
332	751
333	758
334	759
335	762
336	764
337	765
338	768
339	780
340	783
341	791
342	799
343	801
344	825
345	826
346	827
347	843
348	860
349	870
350	872
351	878
352	878
353	880
354	883
355	890
356	902
357	903
358	906
359	907
360	914
361	922
362	925
363	929
364	937
365	938
366	944
367	948
368	949
369	960
370	960
371	962
372	963
373	973
374	975
375	984
376	993
377	997
378	999
378	1001


==> plots/vsids_on_words30.dat <==
number_of_formulas      decisions
0	10
1	10
2	10
3	10
4	10
5	10
6	10
7	10
8	11
9	11
10	11
11	11
12	11
13	11
14	11
15	11
16	12
17	12
18	12
19	12
20	13
21	13
22	13
23	13
24	13
25	14
26	14
27	14
28	14
29	14
30	14
31	14
32	14
33	15
34	15
35	15
36	15
37	15
38	15
39	15
40	15
41	15
42	15
43	15
44	16
45	16
46	16
47	16
48	16
49	16
50	16
51	16
52	16
53	16
54	16
55	16
56	16
57	16
58	17
59	17
60	17
61	17
62	17
63	17
64	17
65	17
66	17
67	18
68	18
69	19
70	19
71	19
72	22
73	24
74	25
75	25
76	25
77	26
78	27
79	28
80	28
81	28
82	30
83	31
84	32
85	32
86	32
87	33
88	33
89	34
90	34
91	34
92	34
93	35
94	36
95	36
96	37
97	38
98	39
99	40
100	40
101	40
102	41
103	41
104	41
105	42
106	44
107	46
108	48
109	48
110	49
111	50
112	50
113	51
114	52
115	53
116	55
117	55
118	55
119	56
120	58
121	59
122	60
123	61
124	62
125	64
126	65
127	66
128	67
129	67
130	68
131	69
132	69
133	69
134	69
135	71
136	71
137	74
138	74
139	80
140	80
141	81
142	81
143	81
144	81
145	82
146	85
147	87
148	87
149	88
150	91
151	92
152	93
153	95
154	96
155	97
156	100
157	101
158	104
159	105
160	107
161	107
162	108
163	110
164	111
165	115
166	116
167	119
168	120
169	120
170	123
171	125
172	126
173	127
174	128
175	129
176	132
177	133
178	139
179	140
180	143
181	143
182	146
183	147
184	149
185	150
186	151
187	152
188	153
189	160
190	162
191	164
192	166
193	167
194	168
195	168
196	169
197	171
198	171
199	176
200	178
201	180
202	187
203	188
204	189
205	191
206	195
207	195
208	205
209	209
210	213
211	213
212	215
213	216
214	217
215	227
216	239
217	240
218	241
219	242
220	242
221	243
222	245
223	246
224	249
225	255
226	257
227	259
228	263
229	267
230	274
231	281
232	285
233	286
234	301
235	301
236	302
237	302
238	308
239	319
240	320
241	322
242	322
243	327
244	338
245	341
246	342
247	349
248	355
249	358
250	365
251	367
252	376
253	382
254	382
255	389
256	394
257	398
258	406
259	412
260	414
261	422
262	425
263	430
264	430
265	431
266	433
267	440
268	449
269	454
270	455
271	455
272	456
273	465
274	469
275	471
276	477
277	480
278	481
279	482
280	488
281	504
282	506
283	508
284	514
285	524
286	524
287	531
288	538
289	541
290	546
291	554
292	559
293	560
294	571
295	577
296	580
297	584
298	584
299	587
300	593
301	601
302	606
303	606
304	609
305	638
306	644
307	649
308	660
309	664
310	666
311	670
312	671
313	674
314	678
315	689
316	704
317	704
318	740
319	747
320	751
321	757
322	758
323	774
324	787
325	787
326	789
327	795
328	797
329	804
330	813
331	818
332	835
333	843
334	845
335	851
336	853
337	858
338	860
339	862
340	878
341	880
342	888
343	930
344	933
345	946
346	946
347	964
348	966
349	966
350	968
351	971
352	978
353	978
354	981
355	988
355	1001


==> plots/vsids_on_words8.dat <==
number_of_formulas      decisions
0	10
1	10
2	10
3	10
4	10
5	10
6	11
7	11
8	11
9	11
10	11
11	12
12	12
13	12
14	12
15	12
16	12
17	12
18	13
19	13
20	13
21	13
22	13
23	14
24	15
25	16
26	16
27	16
28	16
29	16
30	17
31	17
32	18
33	18
34	18
35	18
36	18
37	18
38	19
39	19
40	19
41	19
42	20
43	20
44	20
45	21
46	21
47	21
48	21
49	21
50	22
51	22
52	22
53	23
54	24
55	24
56	25
57	25
58	26
59	27
60	27
61	27
62	27
63	27
64	28
65	28
66	29
67	29
68	29
69	30
70	30
71	31
72	32
73	32
74	32
75	34
76	34
77	35
78	35
79	35
80	35
81	36
82	37
83	38
84	38
85	39
86	39
87	40
88	41
89	41
90	41
91	42
92	42
93	42
94	42
95	43
96	45
97	45
98	45
99	46
100	47
101	48
102	48
103	48
104	49
105	49
106	50
107	50
108	50
109	51
110	53
111	53
112	53
113	54
114	54
115	55
116	56
117	57
118	57
119	59
120	59
121	59
122	60
123	61
124	61
125	61
126	62
127	62
128	63
129	64
130	67
131	70
132	71
133	71
134	72
135	73
136	73
137	75
138	75
139	75
140	75
141	75
142	76
143	77
144	78
145	78
146	78
147	78
148	79
149	79
150	82
151	82
152	82
153	87
154	89
155	90
156	90
157	90
158	91
159	92
160	97
161	98
162	98
163	103
164	103
165	103
166	103
167	104
168	104
169	105
170	107
171	107
172	110
173	115
174	117
175	119
176	121
177	122
178	124
179	127
180	128
181	130
182	131
183	136
184	136
185	136
186	138
187	145
188	147
189	150
190	155
191	158
192	160
193	161
194	162
195	162
196	163
197	164
198	164
199	165
200	166
201	169
202	172
203	173
204	173
205	175
206	175
207	179
208	180
209	181
210	182
211	185
212	186
213	190
214	190
215	191
216	194
217	196
218	206
219	207
220	209
221	209
222	211
223	211
224	216
225	217
226	217
227	218
228	227
229	229
230	231
231	235
232	245
233	248
234	249
235	252
236	258
237	263
238	271
239	271
240	273
241	280
242	281
243	288
244	289
245	290
246	291
247	296
248	297
249	299
250	299
251	311
252	317
253	320
254	322
255	324
256	327
257	327
258	331
259	332
260	346
261	353
262	357
263	376
264	379
265	382
266	382
267	383
268	392
269	392
270	394
271	398
272	399
273	401
274	401
275	403
276	405
277	412
278	416
279	417
280	417
281	419
282	425
283	425
284	426
285	435
286	436
287	440
288	447
289	448
290	450
291	456
292	463
293	469
294	469
295	496
296	497
297	504
298	508
299	517
300	522
301	524
302	528
303	538
304	544
305	554
306	560
307	564
308	565
309	569
310	569
311	586
312	590
313	591
314	598
315	604
316	606
317	609
318	614
319	619
320	628
321	636
322	640
323	642
324	642
325	643
326	647
327	660
328	669
329	669
330	674
331	688
332	697
333	726
334	730
335	733
336	741
337	750
338	762
339	762
340	769
341	769
342	770
343	779
344	782
345	783
346	793
347	804
348	814
349	821
350	828
351	836
352	837
353	839
354	842
355	853
356	853
357	883
358	886
359	923
360	924
361	931
362	937
363	938
364	940
365	943
366	944
367	952
368	954
369	959
370	971
371	1001
372	1001
373	1001
374	1001
375	1001
376	1001
377	1001
378	1001
379	1001
380	1001
381	1001
382	1001
383	1001
384	1001
385	1001
386	1001
387	1001
388	1001
389	1001
390	1001
391	1001
392	1001
393	1001
394	1001
395	1001
396	1001
397	1001
398	1001
399	1001
400	1001
401	1001
402	1001
403	1001
404	1001
405	1001
406	1001
407	1001
408	1001
409	1001
410	1001
411	1001
412	1001
413	1001
414	1001
415	1001
416	1001
417	1001
418	1001
419	1001
420	1001
421	1001
422	1001
423	1001
424	1001
425	1001
426	1001
427	1001
428	1001
429	1001
430	1001
431	1001
432	1001
433	1001
434	1001
435	1001
436	1001
437	1001
438	1001
439	1001
440	1001
441	1001
442	1001
443	1001
444	1001
445	1001
446	1001
447	1001
448	1001
449	1001
450	1001
451	1001
452	1001
453	1001
454	1001
455	1001
456	1001
457	1001
458	1001
459	1001
460	1001
461	1001
462	1001
463	1001
464	1001
465	1001
466	1001
467	1001
468	1001
469	1001
470	1001
471	1001
472	1001
473	1001
474	1001
475	1001
476	1001
477	1001
478	1001
479	1001
480	1001
481	1001
482	1001
483	1001
484	1001
485	1001
486	1001
487	1001
488	1001
489	1001
490	1001
491	1001
492	1001
493	1001
494	1001
495	1001
496	1001
497	1001
498	1001
499	1001
500	1001
501	1001
502	1001
503	1001
504	1001
505	1001
506	1001
507	1001
508	1001
509	1001
510	1001
511	1001
512	1001
513	1001
514	1001
515	1001
516	1001
517	1001
518	1001
519	1001
520	1001
521	1001
522	1001
523	1001
524	1001
525	1001
526	1001
527	1001
528	1001
529	1001
530	1001
531	1001
532	1001
533	1001
534	1001
535	1001
536	1001
537	1001
538	1001
539	1001
540	1001
541	1001
542	1001
543	1001
544	1001
545	1001
546	1001
547	1001
548	1001
549	1001
550	1001
551	1001
552	1001
553	1001
554	1001
555	1001
556	1001
557	1001
558	1001
559	1001
560	1001
561	1001
562	1001
563	1001
564	1001
565	1001
566	1001
567	1001
568	1001
569	1001
570	1001
571	1001
572	1001
573	1001
574	1001
575	1001
576	1001
577	1001
578	1001
579	1001
580	1001
581	1001
582	1001
583	1001
584	1001
585	1001
586	1001
587	1001
588	1001
589	1001
590	1001
591	1001
592	1001
593	1001
594	1001
595	1001
596	1001
597	1001
598	1001
599	1001
600	1001
601	1001
602	1001
603	1001
604	1001
605	1001
606	1001
607	1001
608	1001
609	1001
610	1001
611	1001
612	1001
613	1001
614	1001
615	1001
616	1001
617	1001
618	1001
619	1001
620	1001
621	1001
622	1001
623	1001
624	1001
625	1001
626	1001
627	1001
628	1001
629	1001
630	1001
631	1001
632	1001
633	1001
634	1001
635	1001
636	1001
637	1001
638	1001
639	1001
640	1001
641	1001
642	1001
643	1001
644	1001
645	1001
646	1001
647	1001
648	1001
649	1001
650	1001
651	1001
652	1001
653	1001
654	1001
655	1001
656	1001
657	1001
658	1001
659	1001
660	1001
661	1001
662	1001
663	1001
664	1001
665	1001
666	1001
667	1001
668	1001
669	1001
670	1001
671	1001
672	1001
673	1001
674	1001
675	1001
676	1001
677	1001
678	1001
679	1001
680	1001
681	1001
682	1001
683	1001
684	1001
685	1001
686	1001
687	1001
688	1001
689	1001
690	1001
691	1001
692	1001
693	1001
694	1001
695	1001
696	1001
697	1001
698	1001
699	1001
700	1001
701	1001
702	1001
703	1001
704	1001
705	1001
706	1001
707	1001
708	1001
709	1001
710	1001
711	1001
712	1001
713	1001
714	1001
715	1001
716	1001
717	1001
718	1001
719	1001
720	1001
721	1001
722	1001
723	1001
724	1001
725	1001
726	1001
727	1001
728	1001
729	1001
730	1001
731	1001
732	1001
733	1001
734	1001
735	1001
736	1001
737	1001
738	1001
739	1001
740	1001
741	1001
742	1001
743	1001
744	1001
745	1001
746	1001
747	1001
748	1001
749	1001
750	1001
751	1001
752	1001
753	1001
754	1001
755	1001
756	1001
757	1001
758	1001
759	1001
760	1001
761	1001
762	1001
763	1001
764	1001
765	1001
766	1001
767	1001
768	1001
769	1001
770	1001
771	1001
772	1001
773	1001
774	1001
775	1001
776	1001
777	1001
778	1001
779	1001
780	1001
781	1001
782	1001
783	1001
784	1001
785	1001
786	1001
787	1001
788	1001
789	1001
790	1001
791	1001
792	1001
793	1001
794	1001
795	1001
796	1001
797	1001
798	1001
799	1001
800	1001
801	1001
802	1001
803	1001
804	1001
805	1001
806	1001
807	1001
808	1001
809	1001
810	1001
811	1001
812	1001
813	1001
814	1001
815	1001
816	1001
817	1001
818	1001
819	1001
820	1001
821	1001
822	1001
823	1001
824	1001
825	1001
826	1001
827	1001
828	1001
829	1001
830	1001
831	1001
832	1001
833	1001
834	1001
835	1001
836	1001
837	1001
838	1001
839	1001
840	1001
841	1001
842	1001
843	1001
844	1001
845	1001
846	1001
847	1001
848	1001
849	1001
850	1001
851	1001
852	1001
853	1001
854	1001
855	1001
856	1001
857	1001
858	1001
859	1001
860	1001
861	1001
862	1001
863	1001
864	1001
865	1001
866	1001
867	1001
868	1001
869	1001
870	1001
871	1001
872	1001
873	1001
874	1001
875	1001
876	1001
877	1001
878	1001
879	1001
880	1001
881	1001
882	1001
883	1001
884	1001
885	1001
886	1001
887	1001
888	1001
889	1001
890	1001
891	1001
892	1001
893	1001
894	1001
895	1001
896	1001
897	1001
898	1001
899	1001
900	1001
901	1001
902	1001
903	1001
904	1001
905	1001
906	1001
907	1001
908	1001
909	1001
910	1001
911	1001
912	1001
913	1001
914	1001
915	1001
916	1001
917	1001
918	1001
919	1001
920	1001
921	1001
922	1001
923	1001
924	1001
925	1001
926	1001
927	1001
928	1001
929	1001
930	1001
931	1001
932	1001
933	1001
934	1001
935	1001
936	1001
937	1001
938	1001
939	1001
940	1001
941	1001
942	1001
943	1001
944	1001
945	1001
946	1001
947	1001
948	1001
949	1001
950	1001
951	1001
952	1001
953	1001
954	1001
955	1001
956	1001
957	1001
958	1001
959	1001
960	1001
961	1001
962	1001
963	1001
964	1001
965	1001
966	1001
967	1001
968	1001
969	1001
970	1001
971	1001
972	1001
973	1001
974	1001
975	1001
976	1001
977	1001
978	1001
979	1001
980	1001
981	1001
982	1001
983	1001
984	1001
985	1001
986	1001
987	1001
988	1001
989	1001
990	1001
991	1001
992	1001
993	1001
994	1001
995	1001
996	1001
997	1001
998	1001
999	1001


==> plots/words_easy_on_words.dat <==
number_of_formulas      decisions
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	2
13	2
14	2
15	2
16	2
17	2
18	2
19	2
20	2
21	2
22	2
23	2
24	2
25	2
26	2
27	2
28	2
29	2
30	2
31	2
32	2
33	2
34	2
35	2
36	2
37	2
38	2
39	2
40	2
41	2
42	2
43	2
44	2
45	2
46	2
47	3
48	3
49	3
50	3
51	3
52	3
53	3
54	3
55	3
56	3
57	3
58	3
59	3
60	3
61	3
62	3
63	3
64	3
65	3
66	3
67	3
68	3
69	3
70	3
71	3
72	3
73	3
74	3
75	3
76	3
77	3
78	3
79	3
80	3
81	3
82	3
83	3
84	3
85	3
86	3
87	3
88	3
89	3
90	3
91	3
92	3
93	3
94	3
95	3
96	3
97	3
98	3
99	3
100	3
101	3
102	3
103	3
104	4
105	4
106	4
107	4
108	4
109	4
110	4
111	4
112	4
113	4
114	4
115	4
116	4
117	4
118	4
119	4
120	4
121	4
122	4
123	4
124	4
125	4
126	4
127	4
128	4
129	4
130	4
131	4
132	4
133	4
134	4
135	4
136	4
137	4
138	4
139	4
140	4
141	4
142	4
143	4
144	4
145	4
146	4
147	4
148	4
149	4
150	4
151	4
152	4
153	4
154	4
155	4
156	4
157	4
158	4
159	4
160	4
161	4
162	4
163	4
164	4
165	4
166	4
167	4
168	4
169	4
170	5
171	5
172	5
173	5
174	5
175	5
176	5
177	5
178	5
179	5
180	5
181	5
182	5
183	5
184	5
185	5
186	5
187	5
188	5
189	5
190	5
191	5
192	5
193	5
194	5
195	5
196	5
197	5
198	5
199	5
200	5
201	5
202	5
203	5
204	5
205	5
206	5
207	5
208	5
209	5
210	5
211	5
212	5
213	5
214	5
215	5
216	5
217	5
218	5
219	5
220	5
221	5
222	5
223	5
224	5
225	5
226	5
227	5
228	5
229	5
230	5
231	6
232	6
233	6
234	6
235	6
236	6
237	6
238	6
239	6
240	6
241	6
242	6
243	6
244	6
245	6
246	6
247	6
248	6
249	6
250	6
251	6
252	6
253	6
254	6
255	6
256	6
257	6
258	6
259	6
260	6
261	6
262	6
263	6
264	6
265	6
266	6
267	6
268	6
269	6
270	6
271	6
272	6
273	6
274	6
275	6
276	6
277	6
278	6
279	6
280	6
281	6
282	6
283	6
284	6
285	6
286	6
287	6
288	6
289	6
290	6
291	6
292	6
293	6
294	6
295	6
296	6
297	6
298	6
299	6
300	6
301	6
302	6
303	6
304	6
305	6
306	6
307	6
308	6
309	7
310	7
311	7
312	7
313	7
314	7
315	7
316	7
317	7
318	7
319	7
320	7
321	7
322	7
323	7
324	7
325	7
326	7
327	7
328	7
329	7
330	7
331	7
332	7
333	7
334	7
335	7
336	7
337	7
338	7
339	7
340	7
341	7
342	7
343	7
344	7
345	7
346	7
347	7
348	7
349	7
350	7
351	7
352	7
353	8
354	8
355	8
356	8
357	8
358	8
359	8
360	8
361	8
362	8
363	8
364	8
365	8
366	8
367	8
368	8
369	8
370	8
371	8
372	8
373	8
374	8
375	8
376	8
377	8
378	8
379	8
380	8
381	8
382	8
383	8
384	8
385	8
386	8
387	8
388	8
389	8
390	8
391	8
392	9
393	9
394	9
395	9
396	9
397	9
398	9
399	9
400	9
401	9
402	9
403	9
404	9
405	9
406	9
407	9
408	9
409	9
410	9
411	9
412	9
413	9
414	9
415	9
416	9
417	9
418	9
419	9
420	10
421	10
422	10
423	10
424	10
425	10
426	10
427	10
428	10
429	10
430	10
431	10
432	10
433	10
434	10
435	10
436	10
437	10
438	10
439	10
440	10
441	10
442	10
443	11
444	11
445	11
446	11
447	11
448	11
449	11
450	11
451	11
452	11
453	11
454	11
455	11
456	11
457	11
458	11
459	11
460	11
461	12
462	12
463	12
464	12
465	12
466	12
467	12
468	12
469	12
470	12
471	12
472	12
473	12
474	12
475	12
476	12
477	12
478	12
479	12
480	13
481	13
482	13
483	13
484	13
485	13
486	13
487	13
488	13
489	13
490	13
491	13
492	13
493	14
494	14
495	14
496	14
497	14
498	14
499	14
500	14
501	14
502	14
503	14
504	14
505	15
506	15
507	15
508	15
509	15
510	15
511	15
512	15
513	15
514	15
515	15
516	15
517	15
518	15
519	15
520	15
521	15
522	15
523	15
524	15
525	16
526	16
527	16
528	16
529	16
530	16
531	16
532	16
533	16
534	16
535	16
536	16
537	16
538	16
539	16
540	16
541	16
542	16
543	16
544	16
545	17
546	17
547	17
548	17
549	17
550	17
551	17
552	17
553	17
554	17
555	17
556	17
557	17
558	17
559	17
560	18
561	18
562	18
563	18
564	18
565	18
566	18
567	18
568	18
569	18
570	18
571	18
572	18
573	19
574	19
575	19
576	19
577	19
578	19
579	19
580	19
581	19
582	19
583	19
584	19
585	19
586	20
587	20
588	20
589	20
590	20
591	20
592	20
593	21
594	21
595	21
596	21
597	21
598	21
599	22
600	22
601	22
602	22
603	22
604	22
605	22
606	22
607	23
608	23
609	23
610	23
611	23
612	23
613	23
614	23
615	24
616	24
617	24
618	24
619	24
620	24
621	24
622	24
623	25
624	25
625	25
626	25
627	25
628	25
629	25
630	25
631	25
632	25
633	25
634	25
635	26
636	26
637	26
638	26
639	26
640	26
641	26
642	27
643	27
644	27
645	27
646	27
647	27
648	28
649	28
650	28
651	28
652	28
653	28
654	28
655	28
656	28
657	28
658	28
659	29
660	29
661	29
662	29
663	29
664	29
665	29
666	29
667	30
668	30
669	30
670	30
671	30
672	30
673	30
674	31
675	31
676	31
677	31
678	31
679	31
680	32
681	32
682	32
683	32
684	32
685	33
686	33
687	33
688	33
689	34
690	34
691	34
692	34
693	34
694	34
695	34
696	34
697	35
698	35
699	35
700	35
701	35
702	35
703	36
704	36
705	36
706	36
707	37
708	37
709	37
710	37
711	37
712	39
713	40
714	40
715	40
716	40
717	41
718	41
719	42
720	42
721	44
722	44
723	44
724	44
725	44
726	44
727	46
728	46
729	46
730	47
731	47
732	47
733	47
734	48
735	48
736	48
737	49
738	50
739	50
740	50
741	51
742	51
743	51
744	52
745	52
746	53
747	53
748	53
749	55
750	56
751	56
752	56
753	57
754	57
755	57
756	58
757	58
758	58
759	58
760	58
761	59
762	59
763	60
764	60
765	60
766	61
767	61
768	61
769	62
770	63
771	63
772	63
773	67
774	67
775	68
776	68
777	69
778	71
779	71
780	71
781	72
782	72
783	72
784	72
785	73
786	73
787	73
788	74
789	76
790	76
791	76
792	77
793	78
794	78
795	79
796	79
797	79
798	82
799	82
800	83
801	83
802	83
803	86
804	87
805	87
806	90
807	91
808	92
809	92
810	92
811	94
812	95
813	96
814	96
815	96
816	96
817	97
818	98
819	98
820	98
821	99
822	100
823	101
824	102
825	102
826	103
827	103
828	103
829	104
830	104
831	104
832	104
833	104
834	105
835	107
836	108
837	109
838	109
839	109
840	109
841	112
842	113
843	116
844	117
845	118
846	119
847	120
848	121
849	122
850	123
851	125
852	125
853	126
854	129
855	129
856	130
857	130
858	133
859	135
860	135
861	136
862	137
863	137
864	139
865	141
866	145
867	146
868	148
869	148
870	150
871	151
872	152
873	153
874	154
875	154
876	156
877	156
878	156
879	157
880	157
881	158
882	159
883	159
884	160
885	161
886	163
887	164
888	166
889	167
890	167
891	167
892	168
893	169
894	170
895	171
896	171
897	172
898	172
899	174
900	176
901	177
902	178
903	179
904	187
905	188
906	188
907	189
908	189
909	192
910	193
911	193
912	194
913	195
914	196
915	197
916	197
917	200
918	201
919	202
920	202
921	204
922	204
923	207
924	215
925	218
926	226
927	229
928	232
929	232
930	234
931	235
932	251
933	253
934	256
935	257
936	261
937	265
938	270
939	271
940	279
941	281
942	281
943	284
944	284
945	285
946	286
947	299
948	305
949	307
950	315
951	319
952	325
953	329
954	329
955	337
956	337
957	338
958	340
959	352
960	358
961	363
962	395
963	410
964	412
965	412
966	417
967	418
968	429
969	432
970	442
971	451
972	452
973	497
974	517
975	584
976	592
977	597
978	619
979	632
980	633
981	638
982	665
983	666
984	676
985	754
986	822
987	837
988	946
988	1001


==> plots/words_easy_on_words10.dat <==
number_of_formulas      decisions
0	1
1	1
2	1
3	1
4	2
5	2
6	2
7	2
8	2
9	2
10	2
11	2
12	2
13	3
14	3
15	3
16	3
17	3
18	3
19	3
20	3
21	3
22	3
23	3
24	3
25	3
26	3
27	3
28	3
29	3
30	4
31	4
32	4
33	4
34	4
35	4
36	4
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	5
45	5
46	5
47	5
48	5
49	5
50	5
51	5
52	5
53	5
54	5
55	5
56	5
57	6
58	6
59	6
60	6
61	6
62	6
63	6
64	6
65	6
66	6
67	6
68	6
69	6
70	6
71	6
72	6
73	6
74	6
75	6
76	6
77	6
78	6
79	6
80	6
81	7
82	7
83	7
84	7
85	7
86	7
87	7
88	7
89	7
90	7
91	7
92	7
93	7
94	7
95	7
96	7
97	7
98	7
99	7
100	7
101	7
102	7
103	8
104	8
105	8
106	8
107	8
108	8
109	8
110	8
111	8
112	8
113	8
114	8
115	8
116	8
117	9
118	9
119	9
120	9
121	9
122	9
123	9
124	9
125	9
126	9
127	9
128	9
129	10
130	10
131	10
132	10
133	10
134	10
135	11
136	11
137	11
138	11
139	11
140	11
141	12
142	12
143	12
144	12
145	12
146	12
147	12
148	12
149	13
150	13
151	13
152	13
153	13
154	14
155	14
156	15
157	15
158	15
159	15
160	15
161	15
162	15
163	15
164	16
165	16
166	16
167	16
168	16
169	16
170	16
171	16
172	16
173	16
174	17
175	17
176	17
177	17
178	17
179	18
180	18
181	18
182	19
183	19
184	19
185	19
186	19
187	20
188	20
189	20
190	20
191	20
192	20
193	20
194	20
195	20
196	21
197	21
198	21
199	21
200	21
201	21
202	22
203	22
204	22
205	22
206	22
207	22
208	22
209	22
210	23
211	24
212	24
213	24
214	24
215	24
216	24
217	24
218	25
219	25
220	26
221	26
222	26
223	26
224	27
225	28
226	28
227	28
228	28
229	28
230	29
231	29
232	30
233	31
234	31
235	31
236	31
237	32
238	32
239	32
240	32
241	33
242	33
243	33
244	33
245	34
246	34
247	34
248	35
249	35
250	35
251	36
252	36
253	36
254	36
255	37
256	37
257	37
258	37
259	37
260	38
261	38
262	40
263	40
264	42
265	42
266	43
267	43
268	43
269	44
270	46
271	46
272	47
273	47
274	49
275	49
276	51
277	53
278	54
279	55
280	56
281	56
282	56
283	56
284	57
285	57
286	57
287	58
288	58
289	58
290	58
291	58
292	59
293	59
294	61
295	61
296	62
297	64
298	65
299	66
300	67
301	68
302	68
303	68
304	69
305	69
306	70
307	70
308	71
309	72
310	75
311	75
312	76
313	76
314	76
315	77
316	78
317	79
318	79
319	80
320	80
321	80
322	80
323	81
324	81
325	85
326	86
327	88
328	89
329	90
330	90
331	91
332	91
333	93
334	95
335	95
336	95
337	97
338	97
339	98
340	99
341	100
342	101
343	101
344	102
345	102
346	105
347	106
348	107
349	107
350	107
351	108
352	109
353	112
354	114
355	115
356	116
357	117
358	118
359	118
360	120
361	120
362	121
363	122
364	125
365	127
366	129
367	130
368	130
369	130
370	131
371	132
372	132
373	133
374	135
375	135
376	136
377	136
378	137
379	137
380	137
381	137
382	142
383	143
384	146
385	147
386	149
387	150
388	150
389	151
390	153
391	156
392	157
393	157
394	157
395	161
396	163
397	169
398	170
399	173
400	174
401	174
402	175
403	177
404	179
405	183
406	183
407	186
408	189
409	192
410	196
411	196
412	197
413	199
414	200
415	201
416	202
417	203
418	203
419	205
420	205
421	206
422	207
423	208
424	208
425	210
426	212
427	216
428	217
429	218
430	218
431	219
432	221
433	225
434	231
435	232
436	232
437	233
438	234
439	238
440	239
441	239
442	239
443	241
444	242
445	243
446	244
447	247
448	247
449	250
450	253
451	254
452	255
453	256
454	257
455	262
456	264
457	267
458	269
459	276
460	277
461	278
462	281
463	281
464	281
465	282
466	282
467	283
468	291
469	293
470	294
471	296
472	297
473	298
474	301
475	304
476	305
477	306
478	311
479	313
480	313
481	314
482	314
483	314
484	316
485	317
486	317
487	325
488	326
489	327
490	328
491	328
492	330
493	335
494	343
495	348
496	350
497	352
498	359
499	360
500	361
501	368
502	376
503	376
504	376
505	380
506	384
507	385
508	386
509	390
510	390
511	390
512	391
513	392
514	392
515	397
516	402
517	410
518	410
519	413
520	416
521	418
522	421
523	425
524	432
525	435
526	440
527	440
528	447
529	453
530	454
531	455
532	469
533	474
534	478
535	479
536	481
537	482
538	496
539	499
540	505
541	518
542	527
543	528
544	529
545	529
546	530
547	538
548	539
549	556
550	560
551	576
552	578
553	583
554	584
555	585
556	585
557	589
558	590
559	591
560	593
561	594
562	597
563	599
564	599
565	610
566	610
567	612
568	614
569	614
570	618
571	620
572	627
573	627
574	631
575	631
576	639
577	642
578	643
579	650
580	661
581	667
582	667
583	670
584	679
585	690
586	691
587	691
588	695
589	701
590	714
591	714
592	716
593	719
594	720
595	728
596	728
597	728
598	732
599	737
600	741
601	745
602	750
603	756
604	757
605	762
606	771
607	774
608	779
609	779
610	785
611	786
612	793
613	793
614	795
615	797
616	799
617	816
618	819
619	819
620	824
621	831
622	849
623	851
624	851
625	854
626	860
627	871
628	874
629	897
630	902
631	918
632	919
633	932
634	933
635	933
636	935
637	951
638	959
639	965
640	971
641	974
642	981
643	981
644	983
645	989
646	992
647	996
647	1001


==> plots/words_easy_on_words12.dat <==
number_of_formulas      decisions
0	1
1	2
2	2
3	2
4	2
5	2
6	3
7	3
8	3
9	3
10	3
11	3
12	3
13	3
14	3
15	3
16	3
17	4
18	4
19	4
20	4
21	4
22	4
23	4
24	5
25	5
26	5
27	5
28	5
29	5
30	5
31	5
32	5
33	5
34	5
35	5
36	5
37	5
38	5
39	5
40	5
41	5
42	6
43	6
44	6
45	6
46	6
47	6
48	6
49	6
50	6
51	6
52	6
53	6
54	6
55	6
56	6
57	6
58	6
59	6
60	6
61	6
62	6
63	6
64	7
65	7
66	7
67	7
68	7
69	7
70	7
71	7
72	7
73	7
74	7
75	7
76	7
77	7
78	7
79	7
80	8
81	8
82	8
83	8
84	8
85	8
86	8
87	8
88	8
89	9
90	9
91	9
92	9
93	9
94	9
95	9
96	9
97	9
98	9
99	9
100	9
101	10
102	10
103	10
104	10
105	10
106	10
107	10
108	10
109	11
110	11
111	11
112	11
113	11
114	11
115	11
116	11
117	11
118	12
119	12
120	12
121	12
122	12
123	12
124	12
125	13
126	13
127	14
128	14
129	14
130	14
131	14
132	15
133	15
134	15
135	16
136	16
137	16
138	16
139	17
140	17
141	17
142	17
143	17
144	17
145	18
146	19
147	20
148	20
149	20
150	20
151	20
152	20
153	20
154	20
155	20
156	20
157	21
158	21
159	21
160	21
161	21
162	22
163	22
164	22
165	22
166	23
167	23
168	23
169	23
170	23
171	23
172	24
173	24
174	24
175	24
176	24
177	25
178	25
179	25
180	25
181	27
182	27
183	28
184	28
185	28
186	28
187	28
188	28
189	28
190	29
191	29
192	29
193	29
194	29
195	29
196	30
197	31
198	32
199	32
200	33
201	33
202	33
203	33
204	34
205	34
206	34
207	35
208	35
209	36
210	36
211	36
212	37
213	37
214	37
215	39
216	40
217	40
218	40
219	40
220	41
221	42
222	42
223	44
224	44
225	46
226	47
227	47
228	47
229	47
230	48
231	49
232	49
233	49
234	49
235	50
236	51
237	52
238	52
239	52
240	52
241	53
242	53
243	54
244	54
245	55
246	56
247	56
248	56
249	56
250	57
251	57
252	57
253	58
254	58
255	58
256	59
257	59
258	60
259	60
260	60
261	60
262	60
263	61
264	62
265	62
266	62
267	62
268	63
269	63
270	66
271	67
272	68
273	68
274	69
275	72
276	73
277	74
278	75
279	76
280	76
281	76
282	77
283	77
284	78
285	79
286	80
287	80
288	81
289	81
290	83
291	84
292	87
293	90
294	91
295	92
296	93
297	93
298	94
299	95
300	97
301	100
302	102
303	102
304	103
305	106
306	106
307	106
308	106
309	108
310	111
311	112
312	113
313	114
314	114
315	119
316	120
317	123
318	123
319	124
320	124
321	125
322	126
323	126
324	126
325	127
326	127
327	130
328	130
329	132
330	132
331	132
332	133
333	135
334	135
335	136
336	136
337	137
338	141
339	142
340	144
341	145
342	147
343	148
344	149
345	150
346	152
347	156
348	158
349	159
350	161
351	165
352	166
353	167
354	174
355	176
356	177
357	177
358	178
359	180
360	181
361	181
362	186
363	186
364	186
365	186
366	187
367	188
368	188
369	190
370	191
371	194
372	197
373	201
374	201
375	202
376	202
377	204
378	207
379	215
380	223
381	223
382	225
383	227
384	229
385	230
386	232
387	233
388	234
389	237
390	239
391	239
392	240
393	242
394	242
395	246
396	246
397	250
398	252
399	252
400	253
401	254
402	255
403	255
404	256
405	256
406	257
407	258
408	259
409	260
410	264
411	270
412	271
413	271
414	272
415	273
416	276
417	277
418	277
419	282
420	283
421	284
422	285
423	287
424	293
425	299
426	301
427	302
428	303
429	305
430	312
431	312
432	323
433	325
434	326
435	326
436	327
437	329
438	332
439	334
440	338
441	338
442	339
443	344
444	346
445	351
446	353
447	357
448	361
449	378
450	379
451	381
452	388
453	398
454	402
455	403
456	406
457	415
458	418
459	425
460	430
461	431
462	434
463	435
464	435
465	439
466	440
467	442
468	447
469	448
470	448
471	449
472	450
473	453
474	454
475	459
476	462
477	463
478	466
479	466
480	467
481	470
482	476
483	480
484	501
485	503
486	505
487	513
488	514
489	520
490	531
491	536
492	536
493	544
494	545
495	546
496	547
497	549
498	554
499	556
500	557
501	559
502	574
503	576
504	579
505	583
506	588
507	590
508	593
509	595
510	598
511	607
512	610
513	610
514	624
515	635
516	638
517	640
518	652
519	654
520	664
521	672
522	673
523	676
524	677
525	681
526	682
527	685
528	685
529	694
530	707
531	707
532	717
533	728
534	730
535	733
536	734
537	741
538	741
539	746
540	762
541	784
542	790
543	798
544	800
545	803
546	819
547	822
548	832
549	836
550	841
551	846
552	851
553	858
554	864
555	879
556	880
557	881
558	895
559	905
560	907
561	923
562	927
563	931
564	945
565	946
566	949
567	950
568	950
569	954
570	957
571	957
572	978
573	986
574	999
574	1001


==> plots/words_easy_on_words22.dat <==
number_of_formulas      decisions
0	1
1	1
2	3
3	3
4	3
5	3
6	3
7	4
8	4
9	4
10	5
11	5
12	5
13	5
14	5
15	5
16	5
17	5
18	6
19	6
20	6
21	6
22	6
23	6
24	6
25	7
26	7
27	7
28	7
29	8
30	8
31	8
32	8
33	8
34	8
35	8
36	8
37	9
38	9
39	9
40	9
41	9
42	9
43	9
44	10
45	10
46	10
47	10
48	10
49	10
50	10
51	10
52	10
53	10
54	11
55	11
56	11
57	11
58	11
59	12
60	12
61	12
62	12
63	12
64	12
65	12
66	12
67	12
68	13
69	13
70	13
71	14
72	14
73	14
74	14
75	14
76	14
77	15
78	15
79	15
80	16
81	16
82	16
83	16
84	16
85	16
86	17
87	17
88	17
89	17
90	18
91	18
92	18
93	18
94	18
95	18
96	18
97	18
98	19
99	19
100	20
101	21
102	21
103	21
104	22
105	22
106	22
107	22
108	22
109	22
110	22
111	22
112	23
113	23
114	24
115	24
116	24
117	24
118	24
119	25
120	25
121	25
122	25
123	25
124	26
125	26
126	26
127	26
128	26
129	26
130	26
131	27
132	27
133	27
134	27
135	27
136	28
137	28
138	29
139	29
140	29
141	29
142	29
143	30
144	30
145	30
146	30
147	31
148	31
149	31
150	31
151	31
152	32
153	32
154	33
155	33
156	33
157	33
158	33
159	34
160	34
161	34
162	35
163	35
164	35
165	36
166	36
167	36
168	37
169	37
170	37
171	37
172	37
173	37
174	37
175	38
176	38
177	38
178	39
179	39
180	40
181	40
182	40
183	41
184	41
185	41
186	41
187	42
188	43
189	43
190	44
191	44
192	44
193	46
194	47
195	48
196	48
197	48
198	49
199	49
200	49
201	50
202	51
203	51
204	51
205	51
206	52
207	53
208	53
209	55
210	56
211	58
212	60
213	61
214	64
215	64
216	65
217	66
218	69
219	70
220	70
221	71
222	73
223	73
224	75
225	76
226	76
227	77
228	77
229	78
230	78
231	78
232	79
233	81
234	82
235	83
236	86
237	87
238	87
239	88
240	88
241	88
242	88
243	91
244	92
245	92
246	93
247	93
248	95
249	95
250	95
251	96
252	96
253	98
254	102
255	102
256	103
257	104
258	105
259	107
260	108
261	109
262	111
263	111
264	113
265	114
266	115
267	115
268	115
269	116
270	116
271	118
272	119
273	120
274	122
275	125
276	128
277	129
278	129
279	130
280	131
281	133
282	133
283	135
284	135
285	137
286	138
287	138
288	144
289	144
290	145
291	147
292	148
293	149
294	151
295	151
296	155
297	159
298	163
299	164
300	164
301	167
302	171
303	171
304	172
305	177
306	182
307	182
308	183
309	184
310	185
311	185
312	187
313	188
314	194
315	195
316	195
317	198
318	199
319	200
320	202
321	204
322	206
323	211
324	223
325	223
326	224
327	233
328	236
329	236
330	236
331	240
332	240
333	241
334	242
335	242
336	251
337	252
338	257
339	259
340	263
341	265
342	271
343	282
344	285
345	286
346	287
347	291
348	292
349	294
350	295
351	306
352	317
353	320
354	321
355	325
356	328
357	330
358	338
359	338
360	339
361	340
362	342
363	349
364	353
365	355
366	357
367	357
368	358
369	364
370	366
371	367
372	370
373	372
374	373
375	375
376	378
377	380
378	381
379	385
380	394
381	398
382	403
383	406
384	408
385	411
386	417
387	422
388	427
389	428
390	432
391	442
392	450
393	453
394	457
395	462
396	464
397	469
398	474
399	483
400	497
401	498
402	509
403	526
404	531
405	536
406	546
407	551
408	556
409	564
410	565
411	576
412	580
413	595
414	601
415	608
416	610
417	612
418	617
419	621
420	621
421	631
422	631
423	634
424	636
425	642
426	643
427	660
428	664
429	668
430	672
431	688
432	689
433	698
434	701
435	716
436	721
437	729
438	732
439	740
440	743
441	747
442	756
443	758
444	777
445	785
446	787
447	788
448	791
449	791
450	795
451	827
452	835
453	836
454	839
455	843
456	843
457	851
458	861
459	863
460	865
461	874
462	889
463	907
464	907
465	913
466	916
467	931
468	933
469	935
470	941
471	942
472	956
473	959
474	968
475	969
476	981
477	985
478	986
479	990
480	994
480	1001


==> plots/words_easy_on_words30.dat <==
number_of_formulas      decisions
0	2
1	2
2	2
3	2
4	2
5	2
6	2
7	3
8	3
9	3
10	3
11	4
12	4
13	4
14	4
15	4
16	4
17	4
18	5
19	5
20	5
21	5
22	5
23	5
24	5
25	5
26	5
27	6
28	6
29	6
30	6
31	6
32	6
33	6
34	6
35	6
36	7
37	7
38	7
39	7
40	7
41	7
42	7
43	7
44	7
45	8
46	8
47	8
48	8
49	8
50	8
51	8
52	8
53	8
54	8
55	8
56	8
57	9
58	9
59	9
60	9
61	9
62	9
63	9
64	9
65	9
66	9
67	10
68	10
69	10
70	10
71	10
72	10
73	11
74	11
75	11
76	11
77	11
78	11
79	11
80	12
81	12
82	12
83	12
84	12
85	12
86	12
87	12
88	12
89	12
90	13
91	13
92	13
93	13
94	14
95	14
96	14
97	14
98	14
99	14
100	14
101	14
102	15
103	15
104	15
105	16
106	16
107	16
108	16
109	16
110	16
111	16
112	16
113	17
114	17
115	17
116	18
117	18
118	19
119	19
120	19
121	20
122	20
123	20
124	20
125	21
126	21
127	21
128	21
129	21
130	21
131	22
132	22
133	22
134	22
135	23
136	23
137	23
138	23
139	23
140	24
141	24
142	24
143	24
144	25
145	25
146	25
147	25
148	25
149	26
150	26
151	27
152	28
153	28
154	29
155	30
156	30
157	30
158	30
159	31
160	32
161	33
162	33
163	33
164	33
165	33
166	33
167	33
168	33
169	34
170	34
171	35
172	35
173	36
174	37
175	37
176	37
177	38
178	39
179	40
180	40
181	41
182	42
183	42
184	42
185	42
186	44
187	44
188	45
189	45
190	45
191	45
192	46
193	46
194	46
195	46
196	47
197	50
198	50
199	51
200	51
201	57
202	59
203	60
204	61
205	63
206	64
207	64
208	64
209	65
210	67
211	67
212	68
213	68
214	73
215	73
216	74
217	76
218	78
219	78
220	78
221	79
222	82
223	82
224	83
225	86
226	87
227	87
228	89
229	91
230	91
231	91
232	92
233	95
234	97
235	98
236	98
237	99
238	99
239	99
240	100
241	102
242	103
243	104
244	106
245	106
246	107
247	107
248	107
249	111
250	111
251	112
252	112
253	114
254	114
255	115
256	116
257	117
258	120
259	122
260	123
261	124
262	125
263	126
264	129
265	131
266	132
267	133
268	133
269	135
270	136
271	136
272	137
273	140
274	140
275	141
276	141
277	142
278	143
279	145
280	145
281	146
282	147
283	147
284	152
285	153
286	153
287	154
288	159
289	162
290	163
291	168
292	170
293	171
294	173
295	173
296	181
297	181
298	182
299	183
300	184
301	186
302	188
303	189
304	195
305	196
306	200
307	207
308	209
309	212
310	214
311	218
312	219
313	219
314	220
315	222
316	228
317	229
318	234
319	236
320	237
321	237
322	237
323	238
324	246
325	247
326	247
327	250
328	250
329	252
330	258
331	266
332	266
333	279
334	283
335	285
336	286
337	287
338	288
339	291
340	292
341	295
342	297
343	306
344	308
345	310
346	313
347	327
348	328
349	329
350	331
351	337
352	339
353	340
354	340
355	341
356	341
357	341
358	342
359	346
360	350
361	355
362	362
363	365
364	371
365	377
366	378
367	381
368	387
369	390
370	392
371	395
372	397
373	398
374	399
375	406
376	412
377	422
378	427
379	427
380	429
381	429
382	430
383	441
384	444
385	445
386	450
387	453
388	455
389	463
390	464
391	465
392	465
393	466
394	475
395	478
396	479
397	494
398	494
399	515
400	530
401	535
402	537
403	540
404	557
405	562
406	567
407	569
408	575
409	575
410	585
411	592
412	597
413	601
414	602
415	606
416	612
417	637
418	652
419	662
420	664
421	665
422	692
423	693
424	698
425	700
426	702
427	703
428	705
429	730
430	760
431	773
432	790
433	795
434	796
435	802
436	804
437	829
438	833
439	836
440	850
441	854
442	862
443	863
444	864
445	865
446	872
447	873
448	883
449	888
450	900
451	906
452	907
453	908
454	926
455	935
456	943
457	945
458	954
459	956
460	962
460	1001


==> plots/words_easy_on_words8.dat <==
number_of_formulas      decisions
0	1
1	1
2	1
3	1
4	2
5	2
6	2
7	2
8	2
9	2
10	2
11	2
12	2
13	2
14	2
15	2
16	2
17	2
18	2
19	3
20	3
21	3
22	3
23	3
24	3
25	3
26	3
27	3
28	3
29	3
30	3
31	3
32	3
33	3
34	3
35	3
36	3
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	5
53	5
54	5
55	5
56	5
57	5
58	5
59	5
60	5
61	5
62	5
63	5
64	5
65	5
66	5
67	6
68	6
69	6
70	6
71	6
72	6
73	6
74	6
75	6
76	6
77	6
78	6
79	6
80	6
81	6
82	6
83	6
84	7
85	7
86	7
87	7
88	7
89	7
90	7
91	7
92	7
93	7
94	7
95	7
96	7
97	7
98	7
99	8
100	8
101	8
102	8
103	8
104	8
105	8
106	8
107	8
108	8
109	8
110	9
111	9
112	9
113	9
114	9
115	9
116	9
117	9
118	9
119	9
120	10
121	10
122	10
123	10
124	11
125	11
126	11
127	11
128	11
129	11
130	12
131	12
132	12
133	12
134	12
135	13
136	13
137	13
138	13
139	14
140	14
141	14
142	15
143	15
144	15
145	15
146	15
147	15
148	16
149	16
150	16
151	16
152	17
153	17
154	17
155	17
156	17
157	17
158	17
159	18
160	18
161	18
162	18
163	18
164	18
165	19
166	19
167	19
168	19
169	19
170	19
171	20
172	20
173	20
174	20
175	20
176	21
177	21
178	21
179	21
180	22
181	22
182	23
183	23
184	23
185	23
186	23
187	23
188	24
189	24
190	24
191	24
192	24
193	24
194	24
195	24
196	24
197	25
198	25
199	26
200	26
201	26
202	27
203	28
204	28
205	28
206	28
207	29
208	29
209	29
210	30
211	31
212	32
213	32
214	32
215	32
216	33
217	34
218	34
219	34
220	35
221	36
222	36
223	36
224	37
225	37
226	37
227	38
228	39
229	39
230	40
231	41
232	41
233	41
234	42
235	42
236	43
237	43
238	43
239	43
240	44
241	44
242	45
243	45
244	46
245	49
246	49
247	50
248	51
249	53
250	53
251	53
252	53
253	53
254	55
255	56
256	56
257	57
258	57
259	59
260	60
261	62
262	65
263	66
264	66
265	70
266	71
267	72
268	73
269	73
270	73
271	75
272	77
273	77
274	78
275	78
276	79
277	79
278	80
279	84
280	85
281	85
282	85
283	87
284	88
285	89
286	89
287	90
288	91
289	95
290	95
291	96
292	97
293	98
294	98
295	100
296	100
297	101
298	102
299	103
300	104
301	106
302	106
303	109
304	110
305	112
306	112
307	118
308	119
309	126
310	126
311	129
312	129
313	138
314	138
315	139
316	140
317	142
318	142
319	144
320	144
321	146
322	150
323	156
324	159
325	160
326	162
327	164
328	164
329	164
330	166
331	168
332	169
333	170
334	171
335	171
336	171
337	172
338	178
339	180
340	180
341	186
342	187
343	193
344	194
345	194
346	195
347	196
348	199
349	200
350	201
351	201
352	203
353	204
354	204
355	205
356	206
357	207
358	212
359	213
360	214
361	215
362	216
363	218
364	220
365	225
366	227
367	228
368	233
369	234
370	235
371	237
372	243
373	251
374	256
375	262
376	262
377	265
378	267
379	274
380	275
381	277
382	278
383	279
384	283
385	283
386	287
387	293
388	294
389	296
390	300
391	301
392	303
393	303
394	305
395	306
396	308
397	311
398	314
399	317
400	318
401	324
402	329
403	336
404	336
405	341
406	341
407	343
408	345
409	346
410	346
411	349
412	356
413	356
414	360
415	372
416	404
417	405
418	415
419	415
420	417
421	419
422	420
423	423
424	436
425	441
426	453
427	482
428	486
429	503
430	505
431	513
432	514
433	516
434	517
435	529
436	530
437	531
438	542
439	549
440	552
441	555
442	557
443	566
444	569
445	569
446	573
447	574
448	584
449	591
450	591
451	591
452	598
453	599
454	603
455	604
456	615
457	620
458	623
459	624
460	632
461	633
462	635
463	639
464	645
465	656
466	657
467	658
468	660
469	662
470	664
471	671
472	672
473	679
474	679
475	682
476	693
477	705
478	714
479	721
480	726
481	736
482	742
483	745
484	746
485	750
486	753
487	756
488	759
489	768
490	776
491	783
492	784
493	796
494	810
495	810
496	824
497	830
498	830
499	835
500	838
501	847
502	847
503	850
504	856
505	884
506	884
507	887
508	887
509	909
510	910
511	918
512	935
513	940
514	942
515	950
516	956
517	960
518	970
519	978
520	993
521	1001
522	1001
523	1001
524	1001
525	1001
526	1001
527	1001
528	1001
529	1001
530	1001
531	1001
532	1001
533	1001
534	1001
535	1001
536	1001
537	1001
538	1001
539	1001
540	1001
541	1001
542	1001
543	1001
544	1001
545	1001
546	1001
547	1001
548	1001
549	1001
550	1001
551	1001
552	1001
553	1001
554	1001
555	1001
556	1001
557	1001
558	1001
559	1001
560	1001
561	1001
562	1001
563	1001
564	1001
565	1001
566	1001
567	1001
568	1001
569	1001
570	1001
571	1001
572	1001
573	1001
574	1001
575	1001
576	1001
577	1001
578	1001
579	1001
580	1001
581	1001
582	1001
583	1001
584	1001
585	1001
586	1001
587	1001
588	1001
589	1001
590	1001
591	1001
592	1001
593	1001
594	1001
595	1001
596	1001
597	1001
598	1001
599	1001
600	1001
601	1001
602	1001
603	1001
604	1001
605	1001
606	1001
607	1001
608	1001
609	1001
610	1001
611	1001
612	1001
613	1001
614	1001
615	1001
616	1001
617	1001
618	1001
619	1001
620	1001
621	1001
622	1001
623	1001
624	1001
625	1001
626	1001
627	1001
628	1001
629	1001
630	1001
631	1001
632	1001
633	1001
634	1001
635	1001
636	1001
637	1001
638	1001
639	1001
640	1001
641	1001
642	1001
643	1001
644	1001
645	1001
646	1001
647	1001
648	1001
649	1001
650	1001
651	1001
652	1001
653	1001
654	1001
655	1001
656	1001
657	1001
658	1001
659	1001
660	1001
661	1001
662	1001
663	1001
664	1001
665	1001
666	1001
667	1001
668	1001
669	1001
670	1001
671	1001
672	1001
673	1001
674	1001
675	1001
676	1001
677	1001
678	1001
679	1001
680	1001
681	1001
682	1001
683	1001
684	1001
685	1001
686	1001
687	1001
688	1001
689	1001
690	1001
691	1001
692	1001
693	1001
694	1001
695	1001
696	1001
697	1001
698	1001
699	1001
700	1001
701	1001
702	1001
703	1001
704	1001
705	1001
706	1001
707	1001
708	1001
709	1001
710	1001
711	1001
712	1001
713	1001
714	1001
715	1001
716	1001
717	1001
718	1001
719	1001
720	1001
721	1001
722	1001
723	1001
724	1001
725	1001
726	1001
727	1001
728	1001
729	1001
730	1001
731	1001
732	1001
733	1001
734	1001
735	1001
736	1001
737	1001
738	1001
739	1001
740	1001
741	1001
742	1001
743	1001
744	1001
745	1001
746	1001
747	1001
748	1001
749	1001
750	1001
751	1001
752	1001
753	1001
754	1001
755	1001
756	1001
757	1001
758	1001
759	1001
760	1001
761	1001
762	1001
763	1001
764	1001
765	1001
766	1001
767	1001
768	1001
769	1001
770	1001
771	1001
772	1001
773	1001
774	1001
775	1001
776	1001
777	1001
778	1001
779	1001
780	1001
781	1001
782	1001
783	1001
784	1001
785	1001
786	1001
787	1001
788	1001
789	1001
790	1001
791	1001
792	1001
793	1001
794	1001
795	1001
796	1001
797	1001
798	1001
799	1001
800	1001
801	1001
802	1001
803	1001
804	1001
805	1001
806	1001
807	1001
808	1001
809	1001
810	1001
811	1001
812	1001
813	1001
814	1001
815	1001
816	1001
817	1001
818	1001
819	1001
820	1001
821	1001
822	1001
823	1001
824	1001
825	1001
826	1001
827	1001
828	1001
829	1001
830	1001
831	1001
832	1001
833	1001
834	1001
835	1001
836	1001
837	1001
838	1001
839	1001
840	1001
841	1001
842	1001
843	1001
844	1001
845	1001
846	1001
847	1001
848	1001
849	1001
850	1001
851	1001
852	1001
853	1001
854	1001
855	1001
856	1001
857	1001
858	1001
859	1001
860	1001
861	1001
862	1001
863	1001
864	1001
865	1001
866	1001
867	1001
868	1001
869	1001
870	1001
871	1001
872	1001
873	1001
874	1001
875	1001
876	1001
877	1001
878	1001
879	1001
880	1001
881	1001
882	1001
883	1001
884	1001
885	1001
886	1001
887	1001
888	1001
889	1001
890	1001
891	1001
892	1001
893	1001
894	1001
895	1001
896	1001
897	1001
898	1001
899	1001
900	1001
901	1001
902	1001
903	1001
904	1001
905	1001
906	1001
907	1001
908	1001
909	1001
910	1001
911	1001
912	1001
913	1001
914	1001
915	1001
916	1001
917	1001
918	1001
919	1001
920	1001
921	1001
922	1001
923	1001
924	1001
925	1001
926	1001
927	1001
928	1001
929	1001
930	1001
931	1001
932	1001
933	1001
934	1001
935	1001
936	1001
937	1001
938	1001
939	1001
940	1001
941	1001
942	1001
943	1001
944	1001
945	1001
946	1001
947	1001
948	1001
949	1001
950	1001
951	1001
952	1001
953	1001
954	1001
955	1001
956	1001
957	1001
958	1001
959	1001
960	1001
961	1001
962	1001
963	1001
964	1001
965	1001
966	1001
967	1001
968	1001
969	1001
970	1001
971	1001
972	1001
973	1001
974	1001
975	1001
976	1001
977	1001
978	1001
979	1001
980	1001
981	1001
982	1001
983	1001
984	1001
985	1001
986	1001
987	1001
988	1001
989	1001
990	1001
991	1001
992	1001
993	1001
994	1001
995	1001
996	1001
997	1001
998	1001
999	1001


==> plots/words_on_words.dat <==
number_of_formulas      decisions
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	2
14	2
15	2
16	2
17	2
18	2
19	2
20	2
21	2
22	2
23	2
24	2
25	2
26	2
27	2
28	2
29	2
30	2
31	2
32	2
33	2
34	2
35	2
36	2
37	2
38	2
39	2
40	3
41	3
42	3
43	3
44	3
45	3
46	3
47	3
48	3
49	3
50	3
51	3
52	3
53	3
54	3
55	3
56	3
57	3
58	3
59	3
60	3
61	3
62	3
63	3
64	3
65	3
66	3
67	3
68	3
69	3
70	3
71	3
72	3
73	3
74	3
75	3
76	3
77	3
78	3
79	3
80	3
81	3
82	3
83	3
84	3
85	3
86	3
87	3
88	3
89	3
90	3
91	3
92	3
93	3
94	3
95	3
96	3
97	3
98	3
99	3
100	3
101	3
102	3
103	3
104	4
105	4
106	4
107	4
108	4
109	4
110	4
111	4
112	4
113	4
114	4
115	4
116	4
117	4
118	4
119	4
120	4
121	4
122	4
123	4
124	4
125	4
126	4
127	4
128	4
129	4
130	4
131	4
132	4
133	4
134	4
135	4
136	4
137	4
138	4
139	4
140	4
141	4
142	4
143	4
144	4
145	4
146	4
147	4
148	4
149	4
150	4
151	4
152	4
153	4
154	4
155	4
156	4
157	4
158	4
159	4
160	4
161	4
162	4
163	4
164	4
165	4
166	4
167	4
168	4
169	5
170	5
171	5
172	5
173	5
174	5
175	5
176	5
177	5
178	5
179	5
180	5
181	5
182	5
183	5
184	5
185	5
186	5
187	5
188	5
189	5
190	5
191	5
192	5
193	5
194	5
195	5
196	5
197	5
198	5
199	5
200	5
201	5
202	5
203	5
204	5
205	5
206	5
207	5
208	5
209	5
210	5
211	5
212	5
213	5
214	5
215	5
216	5
217	5
218	5
219	5
220	5
221	6
222	6
223	6
224	6
225	6
226	6
227	6
228	6
229	6
230	6
231	6
232	6
233	6
234	6
235	6
236	6
237	6
238	6
239	6
240	6
241	6
242	6
243	6
244	6
245	6
246	6
247	6
248	6
249	6
250	6
251	6
252	6
253	6
254	6
255	6
256	6
257	6
258	6
259	6
260	6
261	6
262	6
263	6
264	6
265	6
266	6
267	6
268	6
269	6
270	6
271	7
272	7
273	7
274	7
275	7
276	7
277	7
278	7
279	7
280	7
281	7
282	7
283	7
284	7
285	7
286	7
287	7
288	7
289	7
290	7
291	7
292	7
293	7
294	7
295	7
296	7
297	7
298	7
299	7
300	7
301	7
302	7
303	7
304	7
305	7
306	7
307	7
308	7
309	7
310	7
311	7
312	7
313	7
314	7
315	7
316	7
317	7
318	7
319	7
320	7
321	7
322	7
323	7
324	7
325	7
326	8
327	8
328	8
329	8
330	8
331	8
332	8
333	8
334	8
335	8
336	8
337	8
338	8
339	8
340	8
341	8
342	8
343	8
344	8
345	8
346	8
347	8
348	8
349	8
350	8
351	8
352	8
353	8
354	8
355	8
356	8
357	8
358	8
359	8
360	8
361	8
362	8
363	8
364	8
365	8
366	8
367	8
368	8
369	8
370	8
371	8
372	9
373	9
374	9
375	9
376	9
377	9
378	9
379	9
380	9
381	9
382	9
383	9
384	9
385	9
386	9
387	9
388	9
389	9
390	9
391	9
392	9
393	9
394	9
395	9
396	9
397	9
398	9
399	9
400	9
401	9
402	9
403	10
404	10
405	10
406	10
407	10
408	10
409	10
410	10
411	10
412	10
413	10
414	10
415	10
416	10
417	10
418	10
419	10
420	10
421	10
422	10
423	10
424	10
425	10
426	10
427	10
428	10
429	10
430	10
431	10
432	10
433	10
434	10
435	10
436	11
437	11
438	11
439	11
440	11
441	11
442	11
443	11
444	11
445	11
446	11
447	11
448	11
449	11
450	11
451	11
452	11
453	11
454	11
455	11
456	11
457	11
458	12
459	12
460	12
461	12
462	12
463	12
464	12
465	12
466	12
467	12
468	12
469	12
470	12
471	12
472	12
473	12
474	12
475	12
476	12
477	12
478	12
479	12
480	13
481	13
482	13
483	13
484	13
485	13
486	13
487	13
488	13
489	13
490	13
491	13
492	13
493	14
494	14
495	14
496	14
497	14
498	14
499	14
500	14
501	14
502	14
503	14
504	14
505	14
506	14
507	14
508	14
509	14
510	14
511	14
512	15
513	15
514	15
515	15
516	15
517	15
518	15
519	15
520	15
521	15
522	15
523	15
524	15
525	15
526	15
527	15
528	16
529	16
530	16
531	16
532	16
533	16
534	16
535	16
536	16
537	16
538	16
539	16
540	16
541	16
542	16
543	16
544	16
545	16
546	16
547	16
548	16
549	16
550	17
551	17
552	17
553	17
554	17
555	17
556	17
557	17
558	17
559	17
560	17
561	17
562	17
563	18
564	18
565	18
566	18
567	18
568	18
569	18
570	18
571	18
572	18
573	18
574	18
575	19
576	19
577	19
578	20
579	20
580	20
581	20
582	20
583	20
584	20
585	20
586	20
587	20
588	21
589	21
590	21
591	21
592	21
593	21
594	21
595	21
596	22
597	22
598	22
599	22
600	22
601	22
602	23
603	23
604	23
605	23
606	23
607	23
608	23
609	24
610	24
611	24
612	24
613	24
614	24
615	24
616	25
617	25
618	25
619	25
620	25
621	26
622	26
623	26
624	27
625	27
626	27
627	27
628	27
629	28
630	28
631	28
632	28
633	28
634	28
635	28
636	29
637	29
638	29
639	29
640	29
641	29
642	29
643	29
644	29
645	29
646	29
647	29
648	29
649	30
650	30
651	30
652	30
653	30
654	30
655	31
656	31
657	31
658	31
659	32
660	32
661	32
662	33
663	33
664	34
665	34
666	34
667	34
668	35
669	35
670	35
671	35
672	35
673	35
674	36
675	36
676	36
677	36
678	37
679	37
680	37
681	38
682	38
683	38
684	39
685	39
686	40
687	40
688	40
689	40
690	40
691	40
692	41
693	41
694	41
695	41
696	41
697	42
698	43
699	43
700	44
701	46
702	46
703	46
704	46
705	47
706	47
707	47
708	47
709	47
710	48
711	48
712	49
713	49
714	50
715	50
716	50
717	51
718	51
719	51
720	51
721	51
722	52
723	52
724	52
725	53
726	55
727	55
728	56
729	56
730	56
731	56
732	57
733	57
734	58
735	58
736	58
737	58
738	59
739	60
740	61
741	62
742	62
743	63
744	63
745	63
746	63
747	64
748	64
749	64
750	65
751	66
752	66
753	67
754	67
755	67
756	68
757	68
758	69
759	70
760	71
761	71
762	71
763	72
764	72
765	72
766	73
767	73
768	74
769	75
770	77
771	77
772	78
773	78
774	79
775	80
776	81
777	82
778	83
779	84
780	85
781	85
782	87
783	88
784	88
785	90
786	90
787	90
788	90
789	93
790	94
791	96
792	96
793	96
794	96
795	97
796	97
797	98
798	98
799	99
800	100
801	100
802	100
803	102
804	102
805	103
806	105
807	107
808	107
809	109
810	111
811	112
812	112
813	112
814	112
815	113
816	114
817	115
818	115
819	115
820	116
821	116
822	116
823	117
824	117
825	117
826	117
827	117
828	118
829	119
830	119
831	120
832	121
833	121
834	121
835	122
836	123
837	124
838	125
839	125
840	125
841	126
842	127
843	127
844	128
845	128
846	128
847	129
848	131
849	133
850	133
851	133
852	134
853	134
854	136
855	140
856	142
857	142
858	143
859	144
860	145
861	145
862	146
863	147
864	147
865	147
866	150
867	151
868	151
869	151
870	153
871	153
872	153
873	154
874	154
875	155
876	157
877	158
878	159
879	160
880	162
881	163
882	164
883	164
884	165
885	167
886	167
887	168
888	172
889	174
890	177
891	177
892	178
893	178
894	181
895	182
896	182
897	184
898	192
899	193
900	194
901	198
902	198
903	198
904	199
905	200
906	201
907	206
908	207
909	207
910	210
911	211
912	211
913	211
914	212
915	212
916	215
917	215
918	215
919	219
920	223
921	227
922	230
923	232
924	233
925	235
926	238
927	240
928	243
929	244
930	245
931	246
932	250
933	255
934	255
935	260
936	261
937	262
938	264
939	266
940	269
941	281
942	285
943	288
944	291
945	316
946	317
947	318
948	323
949	325
950	328
951	339
952	351
953	352
954	358
955	372
956	382
957	390
958	393
959	410
960	415
961	424
962	434
963	438
964	451
965	477
966	488
967	537
968	573
969	581
970	623
971	626
972	647
973	648
974	649
975	661
976	682
977	719
978	743
979	779
980	842
981	847
982	924
983	947
984	982
984	1001


==> plots/words_on_words10.dat <==
number_of_formulas      decisions
0	1
1	1
2	1
3	1
4	1
5	2
6	2
7	2
8	2
9	2
10	2
11	3
12	3
13	3
14	3
15	3
16	3
17	3
18	3
19	3
20	3
21	3
22	3
23	3
24	3
25	3
26	3
27	3
28	3
29	3
30	4
31	4
32	4
33	4
34	4
35	4
36	4
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	5
47	5
48	5
49	5
50	5
51	5
52	5
53	5
54	5
55	5
56	5
57	6
58	6
59	6
60	6
61	6
62	6
63	6
64	6
65	6
66	6
67	6
68	6
69	7
70	7
71	7
72	7
73	7
74	7
75	7
76	7
77	7
78	7
79	7
80	7
81	7
82	7
83	7
84	7
85	7
86	7
87	7
88	7
89	7
90	7
91	7
92	7
93	7
94	7
95	8
96	8
97	8
98	8
99	8
100	8
101	8
102	8
103	8
104	8
105	8
106	8
107	8
108	8
109	8
110	8
111	8
112	8
113	8
114	9
115	9
116	9
117	9
118	9
119	9
120	9
121	9
122	9
123	9
124	9
125	9
126	9
127	9
128	10
129	10
130	10
131	10
132	10
133	10
134	10
135	10
136	10
137	10
138	10
139	10
140	10
141	10
142	11
143	11
144	11
145	11
146	11
147	11
148	11
149	11
150	12
151	12
152	12
153	12
154	12
155	13
156	13
157	13
158	13
159	13
160	14
161	14
162	14
163	14
164	14
165	14
166	14
167	14
168	15
169	15
170	15
171	15
172	16
173	16
174	16
175	16
176	16
177	16
178	16
179	16
180	17
181	18
182	18
183	18
184	18
185	18
186	18
187	18
188	18
189	19
190	19
191	20
192	20
193	20
194	20
195	20
196	20
197	21
198	21
199	21
200	21
201	21
202	21
203	21
204	21
205	21
206	22
207	22
208	22
209	23
210	24
211	24
212	24
213	24
214	24
215	25
216	25
217	25
218	25
219	25
220	26
221	26
222	26
223	26
224	26
225	27
226	27
227	27
228	27
229	27
230	27
231	28
232	28
233	28
234	29
235	29
236	30
237	30
238	30
239	31
240	31
241	32
242	32
243	32
244	32
245	32
246	33
247	33
248	33
249	33
250	33
251	34
252	34
253	34
254	35
255	35
256	35
257	35
258	35
259	37
260	38
261	38
262	38
263	40
264	40
265	40
266	41
267	41
268	42
269	42
270	42
271	43
272	43
273	43
274	43
275	43
276	44
277	44
278	45
279	45
280	46
281	46
282	47
283	47
284	47
285	49
286	49
287	49
288	49
289	50
290	50
291	50
292	50
293	51
294	52
295	52
296	52
297	52
298	53
299	53
300	54
301	54
302	54
303	55
304	55
305	55
306	55
307	57
308	58
309	58
310	59
311	59
312	59
313	59
314	59
315	59
316	61
317	62
318	62
319	64
320	64
321	65
322	67
323	67
324	69
325	70
326	71
327	71
328	72
329	72
330	72
331	73
332	74
333	76
334	78
335	80
336	84
337	85
338	85
339	87
340	90
341	91
342	91
343	93
344	94
345	98
346	100
347	102
348	102
349	103
350	103
351	104
352	105
353	107
354	107
355	108
356	108
357	108
358	109
359	111
360	111
361	112
362	112
363	113
364	116
365	118
366	118
367	120
368	122
369	124
370	125
371	126
372	128
373	132
374	133
375	134
376	134
377	134
378	136
379	139
380	140
381	141
382	143
383	144
384	145
385	145
386	145
387	145
388	146
389	146
390	147
391	148
392	149
393	151
394	153
395	156
396	157
397	159
398	160
399	161
400	161
401	173
402	174
403	177
404	177
405	178
406	179
407	183
408	186
409	191
410	192
411	192
412	194
413	199
414	201
415	203
416	205
417	209
418	212
419	213
420	214
421	215
422	218
423	218
424	219
425	219
426	219
427	220
428	221
429	222
430	223
431	224
432	224
433	226
434	226
435	231
436	232
437	232
438	238
439	240
440	243
441	248
442	251
443	251
444	252
445	252
446	254
447	256
448	257
449	260
450	262
451	264
452	266
453	267
454	272
455	273
456	274
457	275
458	276
459	281
460	282
461	284
462	287
463	290
464	295
465	297
466	297
467	301
468	306
469	316
470	320
471	320
472	321
473	322
474	323
475	324
476	328
477	329
478	329
479	332
480	333
481	337
482	340
483	346
484	351
485	361
486	361
487	364
488	368
489	373
490	376
491	383
492	383
493	383
494	387
495	394
496	400
497	401
498	403
499	413
500	414
501	415
502	418
503	419
504	425
505	429
506	430
507	432
508	433
509	435
510	436
511	437
512	442
513	443
514	452
515	453
516	458
517	467
518	469
519	469
520	474
521	475
522	490
523	495
524	503
525	505
526	506
527	507
528	508
529	508
530	508
531	509
532	510
533	510
534	510
535	516
536	517
537	517
538	518
539	520
540	521
541	522
542	523
543	523
544	526
545	526
546	537
547	537
548	538
549	549
550	558
551	560
552	560
553	562
554	565
555	565
556	566
557	569
558	574
559	578
560	582
561	583
562	587
563	590
564	607
565	612
566	617
567	618
568	631
569	643
570	651
571	663
572	666
573	670
574	679
575	683
576	687
577	689
578	692
579	694
580	702
581	721
582	722
583	725
584	735
585	735
586	749
587	756
588	765
589	765
590	766
591	773
592	776
593	783
594	784
595	798
596	805
597	806
598	807
599	807
600	812
601	820
602	822
603	825
604	825
605	833
606	835
607	851
608	855
609	863
610	863
611	864
612	867
613	868
614	878
615	883
616	883
617	885
618	896
619	910
620	912
621	913
622	916
623	918
624	937
625	938
626	946
627	946
628	965
629	971
630	976
631	978
632	979
633	983
633	1001


==> plots/words_on_words12.dat <==
number_of_formulas      decisions
0	1
1	2
2	2
3	2
4	2
5	2
6	3
7	3
8	3
9	3
10	3
11	3
12	3
13	3
14	3
15	3
16	4
17	4
18	4
19	4
20	4
21	4
22	4
23	4
24	4
25	5
26	5
27	5
28	5
29	5
30	5
31	5
32	5
33	5
34	5
35	5
36	5
37	5
38	5
39	5
40	5
41	6
42	6
43	6
44	6
45	6
46	6
47	6
48	6
49	6
50	7
51	7
52	7
53	7
54	7
55	7
56	7
57	7
58	7
59	7
60	7
61	7
62	7
63	8
64	8
65	8
66	8
67	8
68	8
69	8
70	8
71	8
72	8
73	8
74	9
75	9
76	9
77	9
78	9
79	9
80	9
81	9
82	9
83	10
84	10
85	10
86	10
87	10
88	10
89	10
90	10
91	10
92	10
93	10
94	11
95	11
96	11
97	12
98	12
99	12
100	12
101	12
102	13
103	13
104	13
105	13
106	13
107	14
108	14
109	14
110	14
111	14
112	14
113	15
114	15
115	15
116	15
117	15
118	16
119	16
120	16
121	16
122	16
123	16
124	16
125	16
126	16
127	16
128	16
129	17
130	17
131	17
132	17
133	18
134	18
135	18
136	19
137	19
138	19
139	19
140	19
141	20
142	20
143	20
144	20
145	20
146	21
147	21
148	22
149	22
150	22
151	22
152	22
153	23
154	23
155	23
156	23
157	24
158	24
159	24
160	24
161	24
162	24
163	24
164	25
165	25
166	26
167	26
168	27
169	27
170	27
171	28
172	28
173	28
174	28
175	29
176	29
177	30
178	31
179	31
180	31
181	33
182	33
183	34
184	34
185	35
186	35
187	36
188	37
189	37
190	38
191	38
192	38
193	39
194	41
195	41
196	42
197	43
198	43
199	43
200	43
201	43
202	45
203	46
204	46
205	46
206	48
207	48
208	48
209	49
210	50
211	50
212	50
213	51
214	51
215	52
216	52
217	52
218	53
219	55
220	56
221	59
222	60
223	60
224	60
225	60
226	60
227	60
228	62
229	63
230	63
231	63
232	64
233	64
234	64
235	65
236	65
237	65
238	66
239	66
240	67
241	67
242	68
243	68
244	68
245	69
246	71
247	71
248	72
249	73
250	74
251	75
252	76
253	76
254	76
255	76
256	76
257	78
258	78
259	80
260	80
261	80
262	80
263	81
264	81
265	81
266	82
267	83
268	83
269	84
270	85
271	85
272	85
273	85
274	86
275	86
276	87
277	87
278	87
279	89
280	89
281	89
282	90
283	93
284	93
285	93
286	94
287	95
288	96
289	97
290	97
291	97
292	98
293	98
294	99
295	99
296	102
297	103
298	104
299	104
300	106
301	106
302	115
303	118
304	118
305	119
306	121
307	122
308	123
309	123
310	124
311	124
312	126
313	127
314	128
315	131
316	135
317	136
318	137
319	138
320	139
321	141
322	141
323	141
324	142
325	143
326	145
327	145
328	146
329	147
330	149
331	151
332	153
333	153
334	153
335	154
336	155
337	156
338	157
339	160
340	161
341	163
342	163
343	165
344	165
345	166
346	167
347	167
348	169
349	173
350	174
351	175
352	177
353	177
354	178
355	179
356	180
357	181
358	183
359	185
360	188
361	191
362	191
363	196
364	196
365	198
366	200
367	204
368	207
369	209
370	210
371	211
372	217
373	218
374	220
375	222
376	222
377	224
378	228
379	229
380	233
381	234
382	236
383	236
384	239
385	243
386	249
387	251
388	254
389	254
390	255
391	258
392	258
393	259
394	263
395	265
396	270
397	274
398	274
399	275
400	276
401	278
402	279
403	282
404	284
405	290
406	295
407	295
408	296
409	296
410	300
411	301
412	310
413	314
414	318
415	318
416	322
417	325
418	330
419	331
420	334
421	336
422	337
423	340
424	340
425	340
426	341
427	347
428	349
429	349
430	352
431	352
432	353
433	357
434	365
435	370
436	376
437	377
438	378
439	379
440	388
441	389
442	395
443	399
444	399
445	402
446	428
447	433
448	443
449	446
450	453
451	454
452	456
453	457
454	458
455	460
456	460
457	464
458	465
459	467
460	469
461	473
462	474
463	476
464	477
465	478
466	480
467	500
468	508
469	508
470	512
471	516
472	516
473	519
474	529
475	535
476	536
477	543
478	551
479	565
480	568
481	572
482	576
483	579
484	587
485	593
486	594
487	595
488	595
489	598
490	601
491	612
492	618
493	624
494	627
495	628
496	632
497	636
498	645
499	646
500	650
501	650
502	652
503	652
504	653
505	654
506	655
507	655
508	658
509	663
510	673
511	681
512	685
513	685
514	689
515	695
516	696
517	698
518	702
519	703
520	711
521	716
522	719
523	726
524	726
525	728
526	733
527	739
528	747
529	753
530	754
531	759
532	772
533	805
534	805
535	806
536	809
537	809
538	815
539	818
540	821
541	825
542	829
543	830
544	831
545	838
546	844
547	860
548	867
549	874
550	879
551	891
552	902
553	908
554	920
555	927
556	933
557	952
558	954
559	959
560	963
561	968
562	969
563	979
564	982
564	1001


==> plots/words_on_words22.dat <==
number_of_formulas      decisions
0	1
1	1
2	2
3	2
4	2
5	3
6	3
7	3
8	3
9	3
10	3
11	4
12	4
13	4
14	4
15	4
16	4
17	4
18	5
19	5
20	5
21	5
22	5
23	6
24	6
25	6
26	6
27	6
28	6
29	6
30	6
31	6
32	6
33	6
34	7
35	7
36	7
37	7
38	7
39	7
40	7
41	8
42	8
43	8
44	8
45	8
46	8
47	8
48	9
49	9
50	9
51	9
52	9
53	10
54	10
55	10
56	10
57	10
58	10
59	10
60	10
61	11
62	11
63	11
64	11
65	11
66	11
67	11
68	11
69	11
70	11
71	12
72	12
73	12
74	12
75	12
76	12
77	12
78	12
79	13
80	13
81	13
82	13
83	14
84	14
85	14
86	14
87	14
88	14
89	14
90	15
91	15
92	15
93	15
94	15
95	15
96	16
97	16
98	17
99	17
100	17
101	18
102	18
103	18
104	18
105	18
106	19
107	19
108	19
109	19
110	20
111	20
112	20
113	20
114	20
115	21
116	21
117	21
118	22
119	23
120	23
121	24
122	24
123	24
124	24
125	25
126	25
127	25
128	26
129	26
130	26
131	28
132	29
133	30
134	30
135	30
136	31
137	31
138	32
139	32
140	32
141	32
142	33
143	33
144	33
145	34
146	34
147	34
148	35
149	36
150	37
151	37
152	37
153	37
154	39
155	39
156	40
157	40
158	41
159	41
160	42
161	42
162	43
163	44
164	44
165	44
166	45
167	45
168	46
169	47
170	49
171	49
172	49
173	50
174	50
175	50
176	51
177	51
178	52
179	52
180	53
181	54
182	54
183	57
184	57
185	57
186	58
187	58
188	58
189	58
190	59
191	61
192	63
193	64
194	64
195	66
196	69
197	69
198	69
199	69
200	71
201	71
202	71
203	72
204	72
205	74
206	74
207	76
208	76
209	77
210	78
211	79
212	85
213	87
214	88
215	90
216	91
217	92
218	92
219	93
220	97
221	98
222	100
223	100
224	100
225	103
226	103
227	106
228	108
229	109
230	111
231	112
232	112
233	114
234	115
235	116
236	118
237	118
238	118
239	121
240	122
241	122
242	124
243	124
244	126
245	127
246	127
247	128
248	130
249	130
250	135
251	137
252	139
253	140
254	140
255	143
256	144
257	146
258	150
259	151
260	154
261	157
262	159
263	160
264	161
265	161
266	163
267	168
268	173
269	174
270	175
271	175
272	175
273	176
274	176
275	183
276	185
277	187
278	193
279	194
280	202
281	204
282	206
283	207
284	211
285	211
286	216
287	223
288	224
289	227
290	228
291	232
292	234
293	234
294	241
295	245
296	251
297	252
298	252
299	252
300	255
301	255
302	261
303	263
304	266
305	267
306	271
307	271
308	275
309	294
310	294
311	297
312	305
313	309
314	311
315	312
316	317
317	319
318	319
319	320
320	321
321	321
322	325
323	329
324	344
325	352
326	352
327	354
328	367
329	370
330	371
331	371
332	373
333	377
334	380
335	383
336	390
337	392
338	392
339	393
340	397
341	409
342	411
343	412
344	415
345	428
346	431
347	431
348	437
349	447
350	450
351	451
352	464
353	469
354	471
355	478
356	480
357	487
358	488
359	494
360	494
361	498
362	501
363	501
364	503
365	505
366	509
367	519
368	525
369	535
370	539
371	541
372	541
373	545
374	545
375	546
376	546
377	551
378	561
379	565
380	566
381	566
382	567
383	577
384	583
385	583
386	584
387	596
388	602
389	603
390	607
391	609
392	614
393	619
394	621
395	623
396	624
397	628
398	639
399	652
400	675
401	685
402	701
403	708
404	714
405	725
406	728
407	735
408	739
409	743
410	745
411	755
412	758
413	767
414	790
415	797
416	808
417	808
418	816
419	816
420	820
421	824
422	825
423	825
424	825
425	847
426	848
427	871
428	872
429	880
430	885
431	894
432	900
433	904
434	918
435	932
436	942
437	953
438	972
438	1001


==> plots/words_on_words30.dat <==
number_of_formulas      decisions
0	2
1	2
2	2
3	2
4	2
5	2
6	3
7	3
8	3
9	3
10	4
11	4
12	4
13	4
14	4
15	4
16	4
17	4
18	5
19	5
20	5
21	5
22	6
23	6
24	6
25	6
26	6
27	6
28	7
29	7
30	7
31	7
32	7
33	7
34	7
35	7
36	7
37	7
38	7
39	7
40	7
41	7
42	8
43	8
44	8
45	8
46	8
47	8
48	8
49	8
50	8
51	8
52	8
53	8
54	8
55	9
56	9
57	9
58	9
59	9
60	9
61	9
62	9
63	10
64	10
65	10
66	10
67	10
68	10
69	10
70	11
71	11
72	11
73	11
74	11
75	11
76	11
77	11
78	11
79	12
80	12
81	12
82	12
83	12
84	12
85	12
86	13
87	13
88	13
89	13
90	13
91	13
92	14
93	14
94	15
95	15
96	15
97	15
98	16
99	16
100	16
101	16
102	17
103	17
104	17
105	18
106	18
107	18
108	18
109	18
110	18
111	19
112	19
113	19
114	20
115	20
116	20
117	20
118	20
119	21
120	21
121	21
122	21
123	21
124	21
125	22
126	22
127	22
128	23
129	23
130	24
131	24
132	24
133	24
134	25
135	25
136	25
137	25
138	25
139	25
140	25
141	26
142	26
143	26
144	26
145	27
146	27
147	27
148	27
149	27
150	28
151	28
152	29
153	31
154	32
155	32
156	32
157	32
158	32
159	32
160	32
161	33
162	33
163	33
164	34
165	34
166	34
167	34
168	35
169	35
170	35
171	35
172	36
173	37
174	37
175	38
176	39
177	40
178	41
179	41
180	42
181	43
182	43
183	43
184	44
185	46
186	46
187	46
188	46
189	47
190	48
191	48
192	50
193	51
194	52
195	53
196	55
197	55
198	55
199	57
200	58
201	59
202	59
203	59
204	62
205	64
206	64
207	65
208	65
209	66
210	66
211	67
212	67
213	69
214	71
215	72
216	73
217	74
218	74
219	75
220	77
221	78
222	79
223	79
224	84
225	86
226	86
227	86
228	87
229	90
230	91
231	92
232	93
233	93
234	93
235	93
236	94
237	94
238	96
239	97
240	102
241	102
242	106
243	106
244	110
245	110
246	113
247	114
248	114
249	119
250	121
251	121
252	121
253	125
254	125
255	125
256	125
257	131
258	136
259	137
260	137
261	139
262	139
263	139
264	140
265	142
266	149
267	150
268	153
269	153
270	155
271	159
272	161
273	163
274	165
275	168
276	169
277	172
278	175
279	182
280	184
281	184
282	187
283	189
284	193
285	206
286	207
287	212
288	222
289	223
290	225
291	227
292	230
293	232
294	240
295	241
296	241
297	244
298	246
299	246
300	248
301	249
302	249
303	252
304	255
305	257
306	258
307	263
308	266
309	272
310	275
311	278
312	278
313	283
314	294
315	298
316	305
317	306
318	312
319	314
320	314
321	314
322	315
323	320
324	321
325	323
326	326
327	327
328	334
329	336
330	350
331	352
332	353
333	355
334	363
335	365
336	370
337	374
338	376
339	377
340	386
341	389
342	391
343	400
344	405
345	406
346	411
347	414
348	417
349	419
350	420
351	422
352	431
353	432
354	435
355	437
356	442
357	444
358	446
359	449
360	456
361	457
362	461
363	461
364	464
365	468
366	471
367	477
368	478
369	483
370	486
371	486
372	486
373	491
374	508
375	526
376	526
377	532
378	539
379	539
380	547
381	579
382	584
383	601
384	609
385	611
386	618
387	620
388	636
389	639
390	642
391	644
392	645
393	645
394	646
395	673
396	680
397	685
398	690
399	692
400	694
401	694
402	705
403	713
404	721
405	731
406	736
407	743
408	763
409	768
410	775
411	784
412	821
413	846
414	846
415	848
416	854
417	862
418	864
419	865
420	867
421	895
422	918
423	930
424	932
425	935
426	961
427	963
428	983
429	987
429	1001


==> plots/words_on_words8.dat <==
number_of_formulas      decisions
0	1
1	1
2	1
3	1
4	1
5	2
6	2
7	2
8	2
9	2
10	3
11	3
12	3
13	3
14	3
15	3
16	3
17	3
18	3
19	3
20	3
21	3
22	3
23	3
24	3
25	3
26	3
27	3
28	3
29	3
30	4
31	4
32	4
33	4
34	4
35	4
36	4
37	4
38	4
39	4
40	4
41	4
42	4
43	4
44	4
45	4
46	4
47	4
48	4
49	4
50	4
51	4
52	4
53	4
54	4
55	4
56	4
57	4
58	5
59	5
60	5
61	5
62	5
63	5
64	5
65	5
66	5
67	5
68	5
69	5
70	6
71	6
72	6
73	6
74	6
75	6
76	6
77	6
78	6
79	6
80	6
81	6
82	6
83	6
84	6
85	6
86	6
87	6
88	6
89	7
90	7
91	7
92	7
93	7
94	7
95	7
96	7
97	7
98	7
99	8
100	8
101	8
102	8
103	8
104	8
105	8
106	8
107	8
108	8
109	8
110	8
111	8
112	8
113	9
114	9
115	9
116	9
117	9
118	9
119	9
120	9
121	9
122	9
123	9
124	10
125	10
126	10
127	11
128	11
129	11
130	11
131	11
132	11
133	11
134	12
135	12
136	12
137	12
138	12
139	13
140	13
141	13
142	13
143	13
144	13
145	14
146	14
147	14
148	14
149	14
150	14
151	14
152	14
153	15
154	15
155	15
156	15
157	15
158	15
159	15
160	15
161	16
162	16
163	16
164	16
165	16
166	16
167	16
168	17
169	17
170	18
171	18
172	19
173	19
174	19
175	19
176	20
177	20
178	20
179	20
180	21
181	21
182	21
183	21
184	22
185	22
186	22
187	22
188	22
189	22
190	22
191	23
192	23
193	23
194	23
195	24
196	24
197	24
198	24
199	24
200	25
201	26
202	27
203	27
204	28
205	28
206	28
207	28
208	29
209	29
210	30
211	31
212	31
213	31
214	31
215	31
216	31
217	31
218	31
219	32
220	32
221	32
222	32
223	33
224	34
225	35
226	35
227	35
228	35
229	36
230	38
231	38
232	38
233	38
234	38
235	42
236	43
237	44
238	45
239	45
240	46
241	47
242	48
243	49
244	51
245	52
246	52
247	52
248	53
249	53
250	54
251	57
252	57
253	58
254	58
255	59
256	59
257	60
258	61
259	61
260	62
261	66
262	67
263	68
264	70
265	74
266	75
267	75
268	75
269	75
270	77
271	78
272	78
273	80
274	82
275	82
276	83
277	83
278	88
279	94
280	96
281	100
282	100
283	102
284	102
285	103
286	103
287	103
288	105
289	105
290	106
291	107
292	108
293	109
294	113
295	114
296	115
297	117
298	119
299	122
300	127
301	135
302	135
303	140
304	142
305	145
306	145
307	149
308	149
309	150
310	151
311	152
312	153
313	154
314	157
315	160
316	162
317	162
318	162
319	165
320	172
321	172
322	174
323	174
324	178
325	179
326	179
327	179
328	180
329	181
330	183
331	189
332	192
333	193
334	197
335	197
336	197
337	201
338	205
339	205
340	207
341	207
342	209
343	210
344	211
345	211
346	214
347	214
348	217
349	219
350	227
351	232
352	235
353	235
354	241
355	242
356	242
357	244
358	248
359	249
360	251
361	252
362	253
363	254
364	254
365	255
366	256
367	257
368	257
369	267
370	284
371	285
372	288
373	301
374	304
375	311
376	313
377	314
378	323
379	324
380	329
381	329
382	330
383	333
384	339
385	348
386	354
387	355
388	357
389	357
390	365
391	369
392	369
393	374
394	383
395	388
396	388
397	389
398	392
399	394
400	395
401	409
402	410
403	411
404	414
405	415
406	415
407	417
408	417
409	422
410	426
411	427
412	440
413	446
414	447
415	450
416	450
417	451
418	453
419	455
420	455
421	466
422	472
423	473
424	487
425	492
426	493
427	498
428	503
429	510
430	520
431	526
432	530
433	533
434	537
435	539
436	542
437	546
438	559
439	563
440	570
441	570
442	599
443	600
444	608
445	608
446	625
447	626
448	628
449	633
450	640
451	657
452	664
453	680
454	681
455	683
456	687
457	695
458	696
459	701
460	703
461	705
462	712
463	724
464	737
465	740
466	741
467	762
468	764
469	765
470	773
471	774
472	777
473	796
474	799
475	803
476	815
477	818
478	818
479	824
480	842
481	844
482	848
483	850
484	856
485	857
486	860
487	864
488	866
489	866
490	879
491	880
492	882
493	886
494	892
495	897
496	899
497	904
498	905
499	906
500	907
501	913
502	927
503	948
504	968
505	969
506	976
507	981
508	992
509	994
510	1001
511	1001
512	1001
513	1001
514	1001
515	1001
516	1001
517	1001
518	1001
519	1001
520	1001
521	1001
522	1001
523	1001
524	1001
525	1001
526	1001
527	1001
528	1001
529	1001
530	1001
531	1001
532	1001
533	1001
534	1001
535	1001
536	1001
537	1001
538	1001
539	1001
540	1001
541	1001
542	1001
543	1001
544	1001
545	1001
546	1001
547	1001
548	1001
549	1001
550	1001
551	1001
552	1001
553	1001
554	1001
555	1001
556	1001
557	1001
558	1001
559	1001
560	1001
561	1001
562	1001
563	1001
564	1001
565	1001
566	1001
567	1001
568	1001
569	1001
570	1001
571	1001
572	1001
573	1001
574	1001
575	1001
576	1001
577	1001
578	1001
579	1001
580	1001
581	1001
582	1001
583	1001
584	1001
585	1001
586	1001
587	1001
588	1001
589	1001
590	1001
591	1001
592	1001
593	1001
594	1001
595	1001
596	1001
597	1001
598	1001
599	1001
600	1001
601	1001
602	1001
603	1001
604	1001
605	1001
606	1001
607	1001
608	1001
609	1001
610	1001
611	1001
612	1001
613	1001
614	1001
615	1001
616	1001
617	1001
618	1001
619	1001
620	1001
621	1001
622	1001
623	1001
624	1001
625	1001
626	1001
627	1001
628	1001
629	1001
630	1001
631	1001
632	1001
633	1001
634	1001
635	1001
636	1001
637	1001
638	1001
639	1001
640	1001
641	1001
642	1001
643	1001
644	1001
645	1001
646	1001
647	1001
648	1001
649	1001
650	1001
651	1001
652	1001
653	1001
654	1001
655	1001
656	1001
657	1001
658	1001
659	1001
660	1001
661	1001
662	1001
663	1001
664	1001
665	1001
666	1001
667	1001
668	1001
669	1001
670	1001
671	1001
672	1001
673	1001
674	1001
675	1001
676	1001
677	1001
678	1001
679	1001
680	1001
681	1001
682	1001
683	1001
684	1001
685	1001
686	1001
687	1001
688	1001
689	1001
690	1001
691	1001
692	1001
693	1001
694	1001
695	1001
696	1001
697	1001
698	1001
699	1001
700	1001
701	1001
702	1001
703	1001
704	1001
705	1001
706	1001
707	1001
708	1001
709	1001
710	1001
711	1001
712	1001
713	1001
714	1001
715	1001
716	1001
717	1001
718	1001
719	1001
720	1001
721	1001
722	1001
723	1001
724	1001
725	1001
726	1001
727	1001
728	1001
729	1001
730	1001
731	1001
732	1001
733	1001
734	1001
735	1001
736	1001
737	1001
738	1001
739	1001
740	1001
741	1001
742	1001
743	1001
744	1001
745	1001
746	1001
747	1001
748	1001
749	1001
750	1001
751	1001
752	1001
753	1001
754	1001
755	1001
756	1001
757	1001
758	1001
759	1001
760	1001
761	1001
762	1001
763	1001
764	1001
765	1001
766	1001
767	1001
768	1001
769	1001
770	1001
771	1001
772	1001
773	1001
774	1001
775	1001
776	1001
777	1001
778	1001
779	1001
780	1001
781	1001
782	1001
783	1001
784	1001
785	1001
786	1001
787	1001
788	1001
789	1001
790	1001
791	1001
792	1001
793	1001
794	1001
795	1001
796	1001
797	1001
798	1001
799	1001
800	1001
801	1001
802	1001
803	1001
804	1001
805	1001
806	1001
807	1001
808	1001
809	1001
810	1001
811	1001
812	1001
813	1001
814	1001
815	1001
816	1001
817	1001
818	1001
819	1001
820	1001
821	1001
822	1001
823	1001
824	1001
825	1001
826	1001
827	1001
828	1001
829	1001
830	1001
831	1001
832	1001
833	1001
834	1001
835	1001
836	1001
837	1001
838	1001
839	1001
840	1001
841	1001
842	1001
843	1001
844	1001
845	1001
846	1001
847	1001
848	1001
849	1001
850	1001
851	1001
852	1001
853	1001
854	1001
855	1001
856	1001
857	1001
858	1001
859	1001
860	1001
861	1001
862	1001
863	1001
864	1001
865	1001
866	1001
867	1001
868	1001
869	1001
870	1001
871	1001
872	1001
873	1001
874	1001
875	1001
876	1001
877	1001
878	1001
879	1001
880	1001
881	1001
882	1001
883	1001
884	1001
885	1001
886	1001
887	1001
888	1001
889	1001
890	1001
891	1001
892	1001
893	1001
894	1001
895	1001
896	1001
897	1001
898	1001
899	1001
900	1001
901	1001
902	1001
903	1001
904	1001
905	1001
906	1001
907	1001
908	1001
909	1001
910	1001
911	1001
912	1001
913	1001
914	1001
915	1001
916	1001
917	1001
918	1001
919	1001
920	1001
921	1001
922	1001
923	1001
924	1001
925	1001
926	1001
927	1001
928	1001
929	1001
930	1001
931	1001
932	1001
933	1001
934	1001
935	1001
936	1001
937	1001
938	1001
939	1001
940	1001
941	1001
942	1001
943	1001
944	1001
945	1001
946	1001
947	1001
948	1001
949	1001
950	1001
951	1001
952	1001
953	1001
954	1001
955	1001
956	1001
957	1001
958	1001
959	1001
960	1001
961	1001
962	1001
963	1001
964	1001
965	1001
966	1001
967	1001
968	1001
969	1001
970	1001
971	1001
972	1001
973	1001
974	1001
975	1001
976	1001
977	1001
978	1001
979	1001
980	1001
981	1001
982	1001
983	1001
984	1001
985	1001
986	1001
987	1001
988	1001
989	1001
990	1001
991	1001
992	1001
993	1001
994	1001
995	1001
996	1001
997	1001
998	1001
999	1001

